Neural Networks Reveal a Universal Bias in Conformal Correlators

We propose that simple neural networks (NNs) trained on crossing symmetry can reconstruct conformal correlators restricted to a line to remarkable accuracy. The input is minimal: an external scaling dimension, a spectral gap, and the value of the correlator at a single point. We present evidence across a wide range of conformal theories and dimensions, for both four-point and thermal two-point functions. We attribute these observations to the spectral bias of gradient-based NN training, which appears to align with an intrinsic smoothness property of conformal field theory. This suggests a novel variational principle for conformal correlators and opens a path towards a powerful new computational framework for non-perturbative quantum field theory.

==> plot_data/AdS2_contact_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 -0.001131 -0.001134 0.000000 -0.001135 -0.001134
0.011486 -0.001458 -0.001462 0.000001 -0.001463 -0.001461
0.012972 -0.001820 -0.001826 0.000001 -0.001827 -0.001825
0.014457 -0.002218 -0.002226 0.000001 -0.002227 -0.002225
0.015943 -0.002651 -0.002661 0.000002 -0.002663 -0.002659
0.017429 -0.003117 -0.003130 0.000002 -0.003132 -0.003128
0.018915 -0.003616 -0.003633 0.000003 -0.003635 -0.003630
0.020401 -0.004148 -0.004168 0.000003 -0.004171 -0.004165
0.021886 -0.004712 -0.004736 0.000004 -0.004740 -0.004732
0.023372 -0.005307 -0.005336 0.000005 -0.005341 -0.005331
0.024858 -0.005934 -0.005967 0.000006 -0.005973 -0.005962
0.026344 -0.006591 -0.006629 0.000007 -0.006636 -0.006623
0.027830 -0.007278 -0.007322 0.000008 -0.007330 -0.007315
0.029316 -0.007994 -0.008045 0.000009 -0.008054 -0.008037
0.030801 -0.008741 -0.008798 0.000010 -0.008808 -0.008789
0.032287 -0.009516 -0.009581 0.000011 -0.009592 -0.009570
0.033773 -0.010320 -0.010393 0.000012 -0.010405 -0.010380
0.035259 -0.011152 -0.011234 0.000014 -0.011248 -0.011220
0.036745 -0.012013 -0.012103 0.000015 -0.012119 -0.012088
0.038230 -0.012901 -0.013001 0.000017 -0.013018 -0.012984
0.039716 -0.013817 -0.013927 0.000019 -0.013946 -0.013908
0.041202 -0.014761 -0.014881 0.000021 -0.014902 -0.014860
0.042688 -0.015731 -0.015863 0.000023 -0.015885 -0.015840
0.044174 -0.016729 -0.016872 0.000025 -0.016896 -0.016847
0.045659 -0.017753 -0.017908 0.000027 -0.017935 -0.017881
0.047145 -0.018804 -0.018971 0.000029 -0.019000 -0.018942
0.048631 -0.019881 -0.020062 0.000031 -0.020093 -0.020030
0.050117 -0.020984 -0.021178 0.000034 -0.021212 -0.021145
0.051603 -0.022113 -0.022322 0.000036 -0.022358 -0.022286
0.053088 -0.023268 -0.023491 0.000039 -0.023530 -0.023453
0.054574 -0.024449 -0.024687 0.000041 -0.024729 -0.024646
0.056060 -0.025655 -0.025909 0.000044 -0.025953 -0.025865
0.057546 -0.026886 -0.027157 0.000047 -0.027204 -0.027110
0.059032 -0.028142 -0.028430 0.000050 -0.028480 -0.028380
0.060518 -0.029424 -0.029729 0.000053 -0.029782 -0.029676
0.062003 -0.030730 -0.031053 0.000056 -0.031109 -0.030997
0.063489 -0.032061 -0.032403 0.000060 -0.032462 -0.032343
0.064975 -0.033417 -0.033777 0.000063 -0.033840 -0.033714
0.066461 -0.034797 -0.035177 0.000066 -0.035243 -0.035110
0.067947 -0.036201 -0.036601 0.000070 -0.036671 -0.036531
0.069432 -0.037630 -0.038050 0.000073 -0.038124 -0.037977
0.070918 -0.039083 -0.039524 0.000077 -0.039601 -0.039447
0.072404 -0.040560 -0.041022 0.000081 -0.041103 -0.040941
0.073890 -0.042061 -0.042545 0.000085 -0.042630 -0.042460
0.075376 -0.043585 -0.044092 0.000089 -0.044181 -0.044003
0.076861 -0.045133 -0.045663 0.000093 -0.045756 -0.045570
0.078347 -0.046705 -0.047258 0.000097 -0.047355 -0.047161
0.079833 -0.048301 -0.048877 0.000101 -0.048978 -0.048776
0.081319 -0.049920 -0.050520 0.000105 -0.050626 -0.050415
0.082805 -0.051562 -0.052187 0.000110 -0.052297 -0.052077
0.084290 -0.053228 -0.053878 0.000114 -0.053992 -0.053763
0.085776 -0.054916 -0.055592 0.000119 -0.055710 -0.055473
0.087262 -0.056628 -0.057329 0.000123 -0.057452 -0.057206
0.088748 -0.058363 -0.059090 0.000128 -0.059218 -0.058963
0.090234 -0.060121 -0.060875 0.000133 -0.061007 -0.060742
0.091720 -0.061901 -0.062682 0.000137 -0.062820 -0.062545
0.093205 -0.063705 -0.064513 0.000142 -0.064655 -0.064371
0.094691 -0.065531 -0.066367 0.000147 -0.066514 -0.066220
0.096177 -0.067380 -0.068244 0.000152 -0.068396 -0.068092
0.097663 -0.069251 -0.070144 0.000157 -0.070301 -0.069987
0.099149 -0.071145 -0.072066 0.000162 -0.072228 -0.071904
0.100634 -0.073062 -0.074012 0.000167 -0.074179 -0.073845
0.102120 -0.075001 -0.075980 0.000172 -0.076152 -0.075808
0.103606 -0.076962 -0.077971 0.000178 -0.078149 -0.077793
0.105092 -0.078945 -0.079984 0.000183 -0.080167 -0.079802
0.106578 -0.080951 -0.082020 0.000188 -0.082209 -0.081832
0.108063 -0.082979 -0.084079 0.000194 -0.084273 -0.083885
0.109549 -0.085029 -0.086160 0.000199 -0.086359 -0.085961
0.111035 -0.087101 -0.088263 0.000205 -0.088468 -0.088059
0.112521 -0.089196 -0.090389 0.000210 -0.090599 -0.090178
0.114007 -0.091312 -0.092536 0.000216 -0.092752 -0.092321
0.115492 -0.093450 -0.094706 0.000221 -0.094927 -0.094485
0.116978 -0.095610 -0.096898 0.000227 -0.097125 -0.096671
0.118464 -0.097792 -0.099112 0.000232 -0.099344 -0.098880
0.119950 -0.099996 -0.101348 0.000238 -0.101586 -0.101110
0.121436 -0.102221 -0.103606 0.000244 -0.103850 -0.103362
0.122922 -0.104469 -0.105886 0.000250 -0.106135 -0.105636
0.124407 -0.106738 -0.108188 0.000255 -0.108443 -0.107932
0.125893 -0.109028 -0.110511 0.000261 -0.110772 -0.110250
0.127379 -0.111340 -0.112856 0.000267 -0.113123 -0.112590
0.128865 -0.113674 -0.115223 0.000273 -0.115496 -0.114951
0.130351 -0.116030 -0.117612 0.000278 -0.117890 -0.117333
0.131836 -0.118406 -0.120022 0.000284 -0.120306 -0.119738
0.133322 -0.120805 -0.122454 0.000290 -0.122744 -0.122164
0.134808 -0.123225 -0.124907 0.000296 -0.125203 -0.124611
0.136294 -0.125666 -0.127382 0.000302 -0.127684 -0.127080
0.137780 -0.128129 -0.129878 0.000308 -0.130186 -0.129570
0.139265 -0.130613 -0.132396 0.000314 -0.132709 -0.132082
0.140751 -0.133118 -0.134935 0.000319 -0.135254 -0.134615
0.142237 -0.135645 -0.137495 0.000325 -0.137820 -0.137169
0.143723 -0.138193 -0.140076 0.000331 -0.140408 -0.139745
0.145209 -0.140762 -0.142679 0.000337 -0.143016 -0.142342
0.146694 -0.143352 -0.145303 0.000343 -0.145646 -0.144960
0.148180 -0.145964 -0.147948 0.000349 -0.148297 -0.147600
0.149666 -0.148597 -0.150615 0.000355 -0.150969 -0.150260
0.151152 -0.151251 -0.153302 0.000360 -0.153662 -0.152942
0.152638 -0.153926 -0.156010 0.000366 -0.156377 -0.155644
0.154124 -0.156622 -0.158740 0.000372 -0.159112 -0.158368
0.155609 -0.159340 -0.161490 0.000378 -0.161868 -0.161113
0.157095 -0.162078 -0.164262 0.000383 -0.164645 -0.163879
0.158581 -0.164838 -0.167054 0.000389 -0.167443 -0.166665
0.160067 -0.167619 -0.169868 0.000395 -0.170262 -0.169473
0.161553 -0.170420 -0.172702 0.000400 -0.173102 -0.172302
0.163038 -0.173243 -0.175557 0.000406 -0.175963 -0.175151
0.164524 -0.176087 -0.178433 0.000411 -0.178845 -0.178022
0.166010 -0.178952 -0.181330 0.000417 -0.181747 -0.180913
0.167496 -0.181837 -0.184247 0.000422 -0.184670 -0.183825
0.168982 -0.184744 -0.187186 0.000428 -0.187614 -0.186758
0.170467 -0.187672 -0.190145 0.000433 -0.190578 -0.189711
0.171953 -0.190621 -0.193124 0.000439 -0.193563 -0.192686
0.173439 -0.193590 -0.196125 0.000444 -0.196569 -0.195681
0.174925 -0.196581 -0.199146 0.000449 -0.199595 -0.198697
0.176411 -0.199592 -0.202188 0.000454 -0.202642 -0.201733
0.177896 -0.202624 -0.205250 0.000460 -0.205710 -0.204791
0.179382 -0.205678 -0.208333 0.000465 -0.208798 -0.207869
0.180868 -0.208752 -0.211437 0.000470 -0.211907 -0.210967
0.182354 -0.211847 -0.214561 0.000475 -0.215036 -0.214086
0.183840 -0.214963 -0.217706 0.000480 -0.218185 -0.217226
0.185326 -0.218100 -0.220871 0.000484 -0.221356 -0.220387
0.186811 -0.221257 -0.224057 0.000489 -0.224546 -0.223568
0.188297 -0.224436 -0.227263 0.000494 -0.227757 -0.226769
0.189783 -0.227636 -0.230490 0.000499 -0.230989 -0.229991
0.191269 -0.230856 -0.233737 0.000503 -0.234241 -0.233234
0.192755 -0.234097 -0.237005 0.000508 -0.237513 -0.236497
0.194240 -0.237359 -0.240293 0.000512 -0.240806 -0.239781
0.195726 -0.240642 -0.243602 0.000517 -0.244119 -0.243086
0.197212 -0.243946 -0.246931 0.000521 -0.247452 -0.246410
0.198698 -0.247270 -0.250281 0.000525 -0.250806 -0.249756
0.200184 -0.250616 -0.253651 0.000529 -0.254180 -0.253121
0.201669 -0.253982 -0.257041 0.000533 -0.257574 -0.256508
0.203155 -0.257369 -0.260452 0.000537 -0.260989 -0.259914
0.204641 -0.260777 -0.263883 0.000541 -0.264423 -0.263342
0.206127 -0.264206 -0.267334 0.000545 -0.267879 -0.266789
0.207613 -0.267656 -0.270806 0.000548 -0.271354 -0.270258
0.209098 -0.271127 -0.274298 0.000552 -0.274850 -0.273746
0.210584 -0.274618 -0.277811 0.000555 -0.278366 -0.277255
0.212070 -0.278131 -0.281343 0.000559 -0.281902 -0.280785
0.213556 -0.281664 -0.284897 0.000562 -0.285459 -0.284335
0.215042 -0.285218 -0.288470 0.000565 -0.289035 -0.287905
0.216528 -0.288793 -0.292064 0.000568 -0.292632 -0.291496
0.218013 -0.292389 -0.295678 0.000571 -0.296250 -0.295107
0.219499 -0.296006 -0.299313 0.000574 -0.299887 -0.298739
0.220985 -0.299644 -0.302968 0.000577 -0.303545 -0.302391
0.222471 -0.303303 -0.306643 0.000580 -0.307223 -0.306063
0.223957 -0.306982 -0.310338 0.000582 -0.310921 -0.309756
0.225442 -0.310683 -0.314054 0.000585 -0.314639 -0.313470
0.226928 -0.314405 -0.317791 0.000587 -0.318378 -0.317203
0.228414 -0.318147 -0.321547 0.000589 -0.322136 -0.320958
0.229900 -0.321911 -0.325324 0.000591 -0.325915 -0.324733
0.231386 -0.325695 -0.329121 0.000593 -0.329714 -0.328528
0.232871 -0.329501 -0.332939 0.000595 -0.333534 -0.332343
0.234357 -0.333327 -0.336776 0.000597 -0.337374 -0.336179
0.235843 -0.337174 -0.340635 0.000599 -0.341233 -0.340036
0.237329 -0.341043 -0.344513 0.000600 -0.345113 -0.343913
0.238815 -0.344932 -0.348412 0.000602 -0.349014 -0.347810
0.240301 -0.348843 -0.352331 0.000603 -0.352934 -0.351728
0.241786 -0.352775 -0.356271 0.000604 -0.356875 -0.355667
0.243272 -0.356727 -0.360231 0.000605 -0.360836 -0.359626
0.244758 -0.360701 -0.364211 0.000606 -0.364818 -0.363605
0.246244 -0.364696 -0.368212 0.000607 -0.368819 -0.367605
0.247730 -0.368712 -0.372233 0.000608 -0.372841 -0.371626
0.249215 -0.372750 -0.376275 0.000608 -0.376883 -0.375667
0.250701 -0.376808 -0.380337 0.000608 -0.380946 -0.379729
0.252187 -0.380887 -0.384420 0.000609 -0.385028 -0.383811
0.253673 -0.384988 -0.388522 0.000609 -0.389131 -0.387914
0.255159 -0.389110 -0.392646 0.000609 -0.393255 -0.392037
0.256644 -0.393253 -0.396790 0.000609 -0.397398 -0.396181
0.258130 -0.397418 -0.400954 0.000609 -0.401563 -0.400345
0.259616 -0.401603 -0.405139 0.000608 -0.405747 -0.404531
0.261102 -0.405810 -0.409344 0.000608 -0.409952 -0.408737
0.262588 -0.410039 -0.413570 0.000607 -0.414177 -0.412963
0.264073 -0.414288 -0.417816 0.000606 -0.418423 -0.417210
0.265559 -0.418559 -0.422083 0.000605 -0.422689 -0.421478
0.267045 -0.422852 -0.426371 0.000604 -0.426975 -0.425767
0.268531 -0.427165 -0.430679 0.000603 -0.431282 -0.430076
0.270017 -0.431501 -0.435008 0.000602 -0.435609 -0.434406
0.271503 -0.435857 -0.439357 0.000600 -0.439957 -0.438757
0.272988 -0.440235 -0.443727 0.000599 -0.444326 -0.443129
0.274474 -0.444635 -0.448118 0.000597 -0.448715 -0.447521
0.275960 -0.449056 -0.452529 0.000595 -0.453124 -0.451934
0.277446 -0.453498 -0.456961 0.000593 -0.457554 -0.456369
0.278932 -0.457962 -0.461414 0.000591 -0.462005 -0.460824
0.280417 -0.462448 -0.465888 0.000588 -0.466476 -0.465300
0.281903 -0.466955 -0.470382 0.000586 -0.470968 -0.469796
0.283389 -0.471484 -0.474898 0.000583 -0.475481 -0.474314
0.284875 -0.476035 -0.479434 0.000581 -0.480014 -0.478853
0.286361 -0.480607 -0.483991 0.000578 -0.484568 -0.483413
0.287846 -0.485201 -0.488568 0.000575 -0.489143 -0.487994
0.289332 -0.489817 -0.493167 0.000572 -0.493739 -0.492596
0.290818 -0.494454 -0.497787 0.000568 -0.498355 -0.497218
0.292304 -0.499114 -0.502427 0.000565 -0.502992 -0.501863
0.293790 -0.503795 -0.507089 0.000561 -0.507650 -0.506528
0.295275 -0.508498 -0.511772 0.000558 -0.512329 -0.511214
0.296761 -0.513223 -0.516475 0.000554 -0.517029 -0.515922
0.298247 -0.517970 -0.521200 0.000550 -0.521750 -0.520650
0.299733 -0.522738 -0.525946 0.000546 -0.526492 -0.525400
0.301219 -0.527529 -0.530713 0.000541 -0.531254 -0.530172
0.302705 -0.532342 -0.535501 0.000537 -0.536038 -0.534964
0.304190 -0.537177 -0.540311 0.000532 -0.540843 -0.539779
0.305676 -0.542033 -0.545142 0.000528 -0.545669 -0.544614
0.307162 -0.546912 -0.549994 0.000523 -0.550516 -0.549471
0.308648 -0.551814 -0.554867 0.000518 -0.555385 -0.554349
0.310134 -0.556737 -0.559762 0.000513 -0.560274 -0.559249
0.311619 -0.561682 -0.564678 0.000507 -0.565185 -0.564170
0.313105 -0.566650 -0.569615 0.000502 -0.570117 -0.569113
0.314591 -0.571640 -0.574574 0.000497 -0.575071 -0.574077
0.316077 -0.576652 -0.579555 0.000491 -0.580046 -0.579064
0.317563 -0.581687 -0.584557 0.000485 -0.585042 -0.584071
0.319048 -0.586744 -0.589580 0.000479 -0.590060 -0.589101
0.320534 -0.591824 -0.594625 0.000473 -0.595099 -0.594152
0.322020 -0.596926 -0.599692 0.000467 -0.600159 -0.599225
0.323506 -0.602050 -0.604781 0.000461 -0.605242 -0.604320
0.324992 -0.607197 -0.609891 0.000454 -0.610346 -0.609437
0.326477 -0.612367 -0.615023 0.000448 -0.615471 -0.614576
0.327963 -0.617559 -0.620178 0.000441 -0.620619 -0.619736
0.329449 -0.622774 -0.625353 0.000434 -0.625788 -0.624919
0.330935 -0.628011 -0.630551 0.000428 -0.630979 -0.630124
0.332421 -0.633272 -0.635771 0.000421 -0.636192 -0.635351
0.333907 -0.638555 -0.641013 0.000413 -0.641426 -0.640600
0.335392 -0.643861 -0.646277 0.000406 -0.646683 -0.645871
0.336878 -0.649190 -0.651563 0.000399 -0.651962 -0.651164
0.338364 -0.654541 -0.656871 0.000391 -0.657262 -0.656480
0.339850 -0.659916 -0.662202 0.000384 -0.662585 -0.661818
0.341336 -0.665314 -0.667554 0.000376 -0.667930 -0.667178
0.342821 -0.670734 -0.672929 0.000368 -0.673297 -0.672561
0.344307 -0.676178 -0.678327 0.000360 -0.678687 -0.677967
0.345793 -0.681645 -0.683747 0.000352 -0.684099 -0.683394
0.347279 -0.687135 -0.689189 0.000344 -0.689533 -0.688845
0.348765 -0.692648 -0.694654 0.000336 -0.694989 -0.694318
0.350250 -0.698185 -0.700141 0.000327 -0.700469 -0.699814
0.351736 -0.703745 -0.705651 0.000319 -0.705970 -0.705332
0.353222 -0.709328 -0.711184 0.000310 -0.711494 -0.710874
0.354708 -0.714935 -0.716740 0.000302 -0.717041 -0.716438
0.356194 -0.720565 -0.722318 0.000293 -0.722611 -0.722025
0.357679 -0.726219 -0.727919 0.000284 -0.728204 -0.727635
0.359165 -0.731896 -0.733544 0.000275 -0.733819 -0.733268
0.360651 -0.737596 -0.739191 0.000266 -0.739457 -0.738925
0.362137 -0.743321 -0.744861 0.000257 -0.745118 -0.744604
0.363623 -0.749069 -0.750554 0.000248 -0.750803 -0.750306
0.365109 -0.754841 -0.756271 0.000239 -0.756510 -0.756032
0.366594 -0.760637 -0.762011 0.000230 -0.762240 -0.761781
0.368080 -0.766456 -0.767774 0.000220 -0.767994 -0.767554
0.369566 -0.772300 -0.773561 0.000211 -0.773771 -0.773350
0.371052 -0.778167 -0.779371 0.000201 -0.779572 -0.779169
0.372538 -0.784059 -0.785204 0.000192 -0.785396 -0.785012
0.374023 -0.789974 -0.791061 0.000182 -0.791243 -0.790879
0.375509 -0.795914 -0.796942 0.000173 -0.797114 -0.796769
0.376995 -0.801878 -0.802846 0.000163 -0.803009 -0.802683
0.378481 -0.807866 -0.808775 0.000153 -0.808928 -0.808621
0.379967 -0.813879 -0.814727 0.000143 -0.814870 -0.814583
0.381452 -0.819916 -0.820703 0.000134 -0.820836 -0.820569
0.382938 -0.825977 -0.826703 0.000124 -0.826827 -0.826579
0.384424 -0.832063 -0.832727 0.000114 -0.832841 -0.832612
0.385910 -0.838173 -0.838775 0.000105 -0.838880 -0.838670
0.387396 -0.844308 -0.844847 0.000095 -0.844943 -0.844752
0.388881 -0.850467 -0.850944 0.000086 -0.851030 -0.850858
0.390367 -0.856652 -0.857065 0.000076 -0.857142 -0.856989
0.391853 -0.862861 -0.863211 0.000068 -0.863278 -0.863143
0.393339 -0.869094 -0.869381 0.000059 -0.869440 -0.869322
0.394825 -0.875353 -0.875576 0.000051 -0.875627 -0.875524
0.396311 -0.881637 -0.881795 0.000044 -0.881839 -0.881751
0.397796 -0.887946 -0.888039 0.000039 -0.888078 -0.888000
0.399282 -0.894280 -0.894308 0.000036 -0.894345 -0.894272
0.400768 -0.900639 -0.900602 0.000036 -0.900639 -0.900566
0.402254 -0.907023 -0.906921 0.000039 -0.906960 -0.906882
0.403740 -0.913433 -0.913265 0.000045 -0.913310 -0.913221
0.405225 -0.919868 -0.919634 0.000052 -0.919686 -0.919583
0.406711 -0.926328 -0.926029 0.000060 -0.926089 -0.925969
0.408197 -0.932814 -0.932449 0.000068 -0.932517 -0.932381
0.409683 -0.939325 -0.938894 0.000077 -0.938972 -0.938817
0.411169 -0.945862 -0.945365 0.000087 -0.945452 -0.945278
0.412654 -0.952425 -0.951861 0.000096 -0.951958 -0.951765
0.414140 -0.959014 -0.958384 0.000106 -0.958490 -0.958277
0.415626 -0.965628 -0.964932 0.000116 -0.965048 -0.964816
0.417112 -0.972268 -0.971505 0.000126 -0.971631 -0.971379
0.418598 -0.978935 -0.978105 0.000136 -0.978241 -0.977969
0.420083 -0.985627 -0.984731 0.000146 -0.984877 -0.984585
0.421569 -0.992346 -0.991383 0.000156 -0.991539 -0.991227
0.423055 -0.999090 -0.998062 0.000166 -0.998228 -0.997896
0.424541 -1.005861 -1.004767 0.000176 -1.004943 -1.004590
0.426027 -1.012659 -1.011498 0.000186 -1.011684 -1.011312
0.427513 -1.019483 -1.018255 0.000196 -1.018451 -1.018060
0.428998 -1.026333 -1.025040 0.000206 -1.025246 -1.024834
0.430484 -1.033210 -1.031851 0.000216 -1.032067 -1.031635
0.431970 -1.040114 -1.038689 0.000226 -1.038915 -1.038464
0.433456 -1.047044 -1.045554 0.000235 -1.045789 -1.045319
0.434942 -1.054001 -1.052446 0.000245 -1.052691 -1.052201
0.436427 -1.060986 -1.059365 0.000255 -1.059620 -1.059111
0.437913 -1.067997 -1.066312 0.000264 -1.066576 -1.066048
0.439399 -1.075035 -1.073286 0.000274 -1.073560 -1.073012
0.440885 -1.082100 -1.080287 0.000283 -1.080570 -1.080004
0.442371 -1.089193 -1.087316 0.000292 -1.087609 -1.087024
0.443856 -1.096313 -1.094373 0.000302 -1.094675 -1.094071
0.445342 -1.103461 -1.101457 0.000311 -1.101768 -1.101147
0.446828 -1.110636 -1.108570 0.000320 -1.108890 -1.108250
0.448314 -1.117838 -1.115710 0.000329 -1.116039 -1.115381
0.449800 -1.125068 -1.122879 0.000338 -1.123216 -1.122541
0.451285 -1.132326 -1.130076 0.000346 -1.130422 -1.129729
0.452771 -1.139612 -1.137301 0.000355 -1.137656 -1.136946
0.454257 -1.146926 -1.144555 0.000363 -1.144918 -1.144191
0.455743 -1.154268 -1.151837 0.000372 -1.152209 -1.151465
0.457229 -1.161638 -1.159148 0.000380 -1.159528 -1.158768
0.458715 -1.169036 -1.166488 0.000388 -1.166876 -1.166100
0.460200 -1.176463 -1.173857 0.000396 -1.174253 -1.173460
0.461686 -1.183918 -1.181255 0.000404 -1.181659 -1.180851
0.463172 -1.191401 -1.188682 0.000412 -1.189093 -1.188270
0.464658 -1.198913 -1.196138 0.000419 -1.196557 -1.195719
0.466144 -1.206454 -1.203624 0.000427 -1.204051 -1.203197
0.467629 -1.214024 -1.211139 0.000434 -1.211573 -1.210705
0.469115 -1.221622 -1.218685 0.000441 -1.219126 -1.218244
0.470601 -1.229250 -1.226260 0.000448 -1.226708 -1.225812
0.472087 -1.236906 -1.233865 0.000455 -1.234319 -1.233410
0.473573 -1.244592 -1.241500 0.000461 -1.241961 -1.241038
0.475058 -1.252307 -1.249165 0.000468 -1.249633 -1.248697
0.476544 -1.260052 -1.256860 0.000474 -1.257334 -1.256386
0.478030 -1.267826 -1.264586 0.000480 -1.265067 -1.264106
0.479516 -1.275630 -1.272343 0.000486 -1.272829 -1.271857
0.481002 -1.283463 -1.280130 0.000492 -1.280622 -1.279638
0.482487 -1.291327 -1.287949 0.000498 -1.288446 -1.287451
0.483973 -1.299220 -1.295798 0.000503 -1.296301 -1.295295
0.485459 -1.307143 -1.303678 0.000508 -1.304186 -1.303170
0.486945 -1.315097 -1.311590 0.000513 -1.312103 -1.311077
0.488431 -1.323080 -1.319533 0.000518 -1.320051 -1.319015
0.489917 -1.331094 -1.327508 0.000523 -1.328030 -1.326985
0.491402 -1.339139 -1.335514 0.000527 -1.336041 -1.334987
0.492888 -1.347214 -1.343552 0.000532 -1.344084 -1.343021
0.494374 -1.355320 -1.351622 0.000536 -1.352158 -1.351087
0.495860 -1.363457 -1.359725 0.000539 -1.360264 -1.359185
0.497346 -1.371625 -1.367859 0.000543 -1.368403 -1.367316
0.498831 -1.379824 -1.376027 0.000547 -1.376573 -1.375480
0.500317 -1.388054 -1.384226 0.000550 -1.384776 -1.383676
0.501803 -1.396315 -1.392459 0.000553 -1.393012 -1.391905
0.503289 -1.404608 -1.400724 0.000556 -1.401280 -1.400168
0.504775 -1.412933 -1.409022 0.000559 -1.409581 -1.408463
0.506260 -1.421289 -1.417354 0.000561 -1.417915 -1.416792
0.507746 -1.429677 -1.425719 0.000564 -1.426282 -1.425155
0.509232 -1.438097 -1.434117 0.000566 -1.434683 -1.433551
0.510718 -1.446549 -1.442549 0.000568 -1.443117 -1.441981
0.512204 -1.455033 -1.451015 0.000570 -1.451585 -1.450445
0.513689 -1.463550 -1.459515 0.000571 -1.460086 -1.458943
0.515175 -1.472099 -1.468049 0.000573 -1.468621 -1.467476
0.516661 -1.480681 -1.476617 0.000574 -1.477191 -1.476043
0.518147 -1.489295 -1.485219 0.000575 -1.485795 -1.484644
0.519633 -1.497942 -1.493857 0.000576 -1.494433 -1.493280
0.521119 -1.506623 -1.502529 0.000577 -1.503106 -1.501952
0.522604 -1.515336 -1.511236 0.000578 -1.511814 -1.510658
0.524090 -1.524083 -1.519978 0.000579 -1.520557 -1.519400
0.525576 -1.532863 -1.528756 0.000579 -1.529335 -1.528177
0.527062 -1.541677 -1.537569 0.000580 -1.538148 -1.536989
0.528548 -1.550525 -1.546417 0.000580 -1.546997 -1.545838
0.530033 -1.559406 -1.555302 0.000580 -1.555882 -1.554722
0.531519 -1.568321 -1.564222 0.000580 -1.564802 -1.563642
0.533005 -1.577271 -1.573179 0.000580 -1.573759 -1.572599
0.534491 -1.586255 -1.582172 0.000580 -1.582752 -1.581592
0.535977 -1.595273 -1.591201 0.000580 -1.591782 -1.590621
0.537462 -1.604326 -1.600268 0.000580 -1.600848 -1.599687
0.538948 -1.613414 -1.609371 0.000580 -1.609951 -1.608790
0.540434 -1.622537 -1.618511 0.000580 -1.619091 -1.617930
0.541920 -1.631694 -1.627688 0.000580 -1.628269 -1.627108
0.543406 -1.640887 -1.636903 0.000581 -1.637484 -1.636322
0.544891 -1.650116 -1.646156 0.000581 -1.646736 -1.645575
0.546377 -1.659380 -1.655446 0.000581 -1.656027 -1.654865
0.547863 -1.668679 -1.664774 0.000582 -1.665356 -1.664193
0.549349 -1.678015 -1.674141 0.000582 -1.674723 -1.673559
0.550835 -1.687386 -1.683546 0.000583 -1.684129 -1.682963
0.552321 -1.696794 -1.692989 0.000584 -1.693573 -1.692405
0.553806 -1.706239 -1.702472 0.000585 -1.703057 -1.701886
0.555292 -1.715719 -1.711993 0.000587 -1.712580 -1.711406
0.556778 -1.725237 -1.721553 0.000589 -1.722142 -1.720965
0.558264 -1.734791 -1.731153 0.000591 -1.731744 -1.730562
0.559750 -1.744383 -1.740793 0.000594 -1.741386 -1.740199
0.561235 -1.754012 -1.750472 0.000597 -1.751069 -1.749876
0.562721 -1.763678 -1.760192 0.000600 -1.760791 -1.759592
0.564207 -1.773382 -1.769951 0.000604 -1.770555 -1.769347
0.565693 -1.783124 -1.779751 0.000608 -1.780359 -1.779143
0.567179 -1.792903 -1.789592 0.000613 -1.790205 -1.788979
0.568664 -1.802721 -1.799473 0.000618 -1.800092 -1.798855
0.570150 -1.812578 -1.809396 0.000624 -1.810020 -1.808772
0.571636 -1.822472 -1.819360 0.000631 -1.819990 -1.818729
0.573122 -1.832406 -1.829365 0.000638 -1.830003 -1.828727
0.574608 -1.842379 -1.839412 0.000646 -1.840058 -1.838767
0.576093 -1.852390 -1.849501 0.000654 -1.850155 -1.848847
0.577579 -1.862441 -1.859633 0.000663 -1.860296 -1.858970
0.579065 -1.872532 -1.869806 0.000673 -1.870479 -1.869134
0.580551 -1.882663 -1.880023 0.000683 -1.880706 -1.879339
0.582037 -1.892833 -1.890282 0.000694 -1.890976 -1.889587
0.583523 -1.903044 -1.900584 0.000706 -1.901290 -1.899878
0.585008 -1.913295 -1.910930 0.000719 -1.911648 -1.910211
0.586494 -1.923586 -1.921319 0.000732 -1.922051 -1.920586
0.587980 -1.933919 -1.931752 0.000746 -1.932498 -1.931005
0.589466 -1.944292 -1.942229 0.000761 -1.942990 -1.941468
0.590952 -1.954707 -1.952750 0.000777 -1.953527 -1.951973
0.592437 -1.965163 -1.963316 0.000793 -1.964109 -1.962523
0.593923 -1.975661 -1.973926 0.000810 -1.974737 -1.973116
0.595409 -1.986201 -1.984582 0.000828 -1.985410 -1.983754
0.596895 -1.996783 -1.995283 0.000846 -1.996129 -1.994437
0.598381 -2.007407 -2.006029 0.000866 -2.006895 -2.005164
0.599866 -2.018074 -2.016822 0.000886 -2.017707 -2.015936
0.601352 -2.028784 -2.027660 0.000906 -2.028566 -2.026754
0.602838 -2.039537 -2.038545 0.000928 -2.039472 -2.037617
0.604324 -2.050333 -2.049476 0.000950 -2.050426 -2.048526
0.605810 -2.061173 -2.060454 0.000973 -2.061426 -2.059481
0.607295 -2.072057 -2.071479 0.000996 -2.072475 -2.070483
0.608781 -2.082985 -2.082551 0.001020 -2.083572 -2.081531
0.610267 -2.093957 -2.093671 0.001045 -2.094716 -2.092626
0.611753 -2.104974 -2.104839 0.001070 -2.105910 -2.103769
0.613239 -2.116035 -2.116056 0.001097 -2.117152 -2.114959
0.614725 -2.127142 -2.127320 0.001123 -2.128444 -2.126197
0.616210 -2.138294 -2.138634 0.001151 -2.139784 -2.137483
0.617696 -2.149492 -2.149996 0.001179 -2.151175 -2.148818
0.619182 -2.160736 -2.161408 0.001207 -2.162615 -2.160201
0.620668 -2.172026 -2.172870 0.001236 -2.174106 -2.171633
0.622154 -2.183362 -2.184381 0.001266 -2.185647 -2.183115
0.623639 -2.194746 -2.195942 0.001296 -2.197239 -2.194646
0.625125 -2.206176 -2.207554 0.001327 -2.208882 -2.206227
0.626611 -2.217653 -2.219217 0.001359 -2.220576 -2.217859
0.628097 -2.229179 -2.230931 0.001391 -2.232322 -2.229541
0.629583 -2.240752 -2.242697 0.001423 -2.244120 -2.241274
0.631068 -2.252373 -2.254514 0.001456 -2.255970 -2.253058
0.632554 -2.264043 -2.266383 0.001490 -2.267873 -2.264893
0.634040 -2.275762 -2.278305 0.001524 -2.279829 -2.276781
0.635526 -2.287529 -2.290279 0.001559 -2.291837 -2.288720
0.637012 -2.299346 -2.302306 0.001594 -2.303900 -2.300712
0.638497 -2.311213 -2.314387 0.001629 -2.316016 -2.312757
0.639983 -2.323131 -2.326521 0.001665 -2.328186 -2.324856
0.641469 -2.335098 -2.338709 0.001702 -2.340411 -2.337007
0.642955 -2.347116 -2.350952 0.001739 -2.352690 -2.349213
0.644441 -2.359185 -2.363249 0.001776 -2.365025 -2.361473
0.645927 -2.371306 -2.375601 0.001814 -2.377415 -2.373787
0.647412 -2.383478 -2.388009 0.001852 -2.389861 -2.386156
0.648898 -2.395703 -2.400472 0.001891 -2.402363 -2.398581
0.650384 -2.407980 -2.412992 0.001930 -2.414922 -2.411061
0.651870 -2.420309 -2.425567 0.001970 -2.427537 -2.423598
0.653356 -2.432692 -2.438200 0.002010 -2.440210 -2.436190
0.654841 -2.445128 -2.450890 0.002050 -2.452940 -2.448840
0.656327 -2.457618 -2.463637 0.002091 -2.465728 -2.461546
0.657813 -2.470162 -2.476443 0.002132 -2.478575 -2.474310
0.659299 -2.482761 -2.489306 0.002174 -2.491480 -2.487132
0.660785 -2.495415 -2.502228 0.002216 -2.504444 -2.500013
0.662270 -2.508124 -2.515210 0.002258 -2.517468 -2.512952
0.663756 -2.520889 -2.528250 0.002301 -2.530551 -2.525950
0.665242 -2.533711 -2.541351 0.002344 -2.543695 -2.539007
0.666728 -2.546588 -2.554512 0.002387 -2.556899 -2.552125
0.668214 -2.559523 -2.567733 0.002431 -2.570164 -2.565303
0.669699 -2.572515 -2.581016 0.002475 -2.583491 -2.578541
0.671185 -2.585565 -2.594360 0.002519 -2.596879 -2.591841
0.672671 -2.598673 -2.607766 0.002564 -2.610330 -2.605202
0.674157 -2.611839 -2.621235 0.002609 -2.623844 -2.618626
0.675643 -2.625065 -2.634766 0.002654 -2.637420 -2.632112
0.677129 -2.638350 -2.648360 0.002700 -2.651060 -2.645660
0.678614 -2.651695 -2.662018 0.002746 -2.664764 -2.659272
0.680100 -2.665101 -2.675740 0.002792 -2.678532 -2.672948
0.681586 -2.678567 -2.689527 0.002839 -2.692366 -2.686688
0.683072 -2.692095 -2.703379 0.002885 -2.706264 -2.700493
0.684558 -2.705684 -2.717296 0.002932 -2.720228 -2.714363
0.686043 -2.719336 -2.731279 0.002980 -2.734259 -2.728299
0.687529 -2.733050 -2.745329 0.003027 -2.748356 -2.742301
0.689015 -2.746828 -2.759445 0.003075 -2.762520 -2.756370
0.690501 -2.760669 -2.773629 0.003123 -2.776752 -2.770506
0.691987 -2.774575 -2.787881 0.003172 -2.791053 -2.784709
0.693472 -2.788545 -2.802201 0.003220 -2.805421 -2.798980
0.694958 -2.802581 -2.816590 0.003269 -2.819859 -2.813321
0.696444 -2.816682 -2.831049 0.003318 -2.834367 -2.827730
0.697930 -2.830849 -2.845577 0.003368 -2.848945 -2.842209
0.699416 -2.845084 -2.860176 0.003417 -2.863594 -2.856759
0.700902 -2.859386 -2.874846 0.003467 -2.878313 -2.871379
0.702387 -2.873755 -2.889588 0.003517 -2.893105 -2.886070
0.703873 -2.888194 -2.904401 0.003568 -2.907969 -2.900834
0.705359 -2.902701 -2.919288 0.003618 -2.922906 -2.915670
0.706845 -2.917278 -2.934247 0.003669 -2.937916 -2.930578
0.708331 -2.931925 -2.949281 0.003720 -2.953000 -2.945561
0.709816 -2.946643 -2.964389 0.003771 -2.968159 -2.960618
0.711302 -2.961432 -2.979571 0.003822 -2.983394 -2.975749
0.712788 -2.976294 -2.994830 0.003874 -2.998704 -2.990956
0.714274 -2.991228 -3.010164 0.003926 -3.014090 -3.006239
0.715760 -3.006235 -3.025576 0.003977 -3.029553 -3.021599
0.717245 -3.021317 -3.041065 0.004030 -3.045095 -3.037035
0.718731 -3.036473 -3.056632 0.004082 -3.060714 -3.052550
0.720217 -3.051704 -3.072278 0.004134 -3.076412 -3.068143
0.721703 -3.067011 -3.088003 0.004187 -3.092190 -3.083816
0.723189 -3.082395 -3.103808 0.004240 -3.108048 -3.099568
0.724674 -3.097856 -3.119694 0.004293 -3.123988 -3.115401
0.726160 -3.113395 -3.135662 0.004347 -3.140008 -3.131315
0.727646 -3.129012 -3.151711 0.004400 -3.156111 -3.147311
0.729132 -3.144710 -3.167844 0.004454 -3.172298 -3.163390
0.730618 -3.160487 -3.184060 0.004508 -3.188567 -3.179552
0.732104 -3.176345 -3.200360 0.004562 -3.204922 -3.195798
0.733589 -3.192286 -3.216745 0.004616 -3.221362 -3.212129
0.735075 -3.208308 -3.233217 0.004671 -3.237887 -3.228546
0.736561 -3.224414 -3.249774 0.004725 -3.254500 -3.245049
0.738047 -3.240604 -3.266419 0.004780 -3.271199 -3.261639
0.739533 -3.256878 -3.283153 0.004835 -3.287988 -3.278318
0.741018 -3.273239 -3.299975 0.004890 -3.304865 -3.295084
0.742504 -3.289686 -3.316887 0.004946 -3.321833 -3.311941
0.743990 -3.306220 -3.333889 0.005002 -3.338891 -3.328888
0.745476 -3.322843 -3.350983 0.005057 -3.356041 -3.345926
0.746962 -3.339555 -3.368169 0.005113 -3.373283 -3.363056
0.748447 -3.356357 -3.385449 0.005170 -3.390619 -3.380279
0.749933 -3.373249 -3.402822 0.005226 -3.408049 -3.397596
0.751419 -3.390234 -3.420291 0.005283 -3.425574 -3.415008
0.752905 -3.407312 -3.437855 0.005340 -3.443195 -3.432515
0.754391 -3.424483 -3.455517 0.005397 -3.460914 -3.450120
0.755876 -3.441749 -3.473276 0.005455 -3.478730 -3.467821
0.757362 -3.459111 -3.491134 0.005512 -3.496646 -3.485621
0.758848 -3.476570 -3.509091 0.005570 -3.514662 -3.503521
0.760334 -3.494127 -3.527150 0.005628 -3.532778 -3.521521
0.761820 -3.511782 -3.545310 0.005687 -3.550997 -3.539623
0.763306 -3.529538 -3.563573 0.005746 -3.569319 -3.557827
0.764791 -3.547394 -3.581940 0.005805 -3.587744 -3.576135
0.766277 -3.565353 -3.600412 0.005864 -3.606276 -3.594548
0.767763 -3.583415 -3.618990 0.005923 -3.624913 -3.613067
0.769249 -3.601581 -3.637675 0.005983 -3.643658 -3.631692
0.770735 -3.619853 -3.656469 0.006043 -3.662512 -3.650426
0.772220 -3.638232 -3.675372 0.006104 -3.681476 -3.669268
0.773706 -3.656719 -3.694386 0.006165 -3.700551 -3.688221
0.775192 -3.675316 -3.713512 0.006226 -3.719738 -3.707286
0.776678 -3.694022 -3.732751 0.006287 -3.739039 -3.726464
0.778164 -3.712841 -3.752105 0.006349 -3.758454 -3.745755
0.779649 -3.731773 -3.771574 0.006412 -3.777986 -3.765162
0.781135 -3.750819 -3.791160 0.006474 -3.797635 -3.784686
0.782621 -3.769981 -3.810865 0.006537 -3.817402 -3.804328
0.784107 -3.789261 -3.830690 0.006601 -3.837291 -3.824089
0.785593 -3.808659 -3.850635 0.006665 -3.857300 -3.843970
0.787078 -3.828177 -3.870704 0.006729 -3.877433 -3.863974
0.788564 -3.847817 -3.890896 0.006794 -3.897690 -3.884101
0.790050 -3.867580 -3.911214 0.006860 -3.918073 -3.904354
0.791536 -3.887468 -3.931658 0.006926 -3.938584 -3.924733
0.793022 -3.907482 -3.952232 0.006992 -3.959224 -3.945240
0.794508 -3.927624 -3.972935 0.007059 -3.979995 -3.965876
0.795993 -3.947896 -3.993771 0.007127 -4.000898 -3.986644
0.797479 -3.968298 -4.014739 0.007195 -4.021935 -4.007544
0.798965 -3.988834 -4.035843 0.007264 -4.043108 -4.028579
0.800451 -4.009505 -4.057084 0.007334 -4.064418 -4.049750
0.801937 -4.030311 -4.078463 0.007404 -4.085868 -4.071059
0.803422 -4.051257 -4.099983 0.007476 -4.107458 -4.092507
0.804908 -4.072342 -4.121645 0.007548 -4.129192 -4.114097
0.806394 -4.093569 -4.143450 0.007620 -4.151071 -4.135830
0.807880 -4.114941 -4.165402 0.007694 -4.173096 -4.157709
0.809366 -4.136458 -4.187502 0.007768 -4.195271 -4.179734
0.810851 -4.158124 -4.209752 0.007844 -4.217596 -4.201908
0.812337 -4.179940 -4.232154 0.007920 -4.240075 -4.224234
0.813823 -4.201908 -4.254711 0.007998 -4.262709 -4.246713
0.815309 -4.224031 -4.277423 0.008077 -4.285500 -4.269347
0.816795 -4.246310 -4.300294 0.008156 -4.308451 -4.292138
0.818280 -4.268749 -4.323326 0.008237 -4.331564 -4.315089
0.819766 -4.291349 -4.346521 0.008320 -4.354841 -4.338202
0.821252 -4.314112 -4.369882 0.008403 -4.378285 -4.361479
0.822738 -4.337042 -4.393411 0.008488 -4.401899 -4.384922
0.824224 -4.360141 -4.417110 0.008575 -4.425684 -4.408535
0.825710 -4.383412 -4.440982 0.008663 -4.449644 -4.432319
0.827195 -4.406856 -4.465029 0.008753 -4.473782 -4.456277
0.828681 -4.430477 -4.489255 0.008844 -4.498099 -4.480411
0.830167 -4.454278 -4.513662 0.008937 -4.522599 -4.504725
0.831653 -4.478261 -4.538253 0.009032 -4.547285 -4.529221
0.833139 -4.502430 -4.563031 0.009129 -4.572160 -4.553902
0.834624 -4.526787 -4.587999 0.009228 -4.597227 -4.578771
0.836110 -4.551336 -4.613159 0.009329 -4.622489 -4.603830
0.837596 -4.576079 -4.638516 0.009433 -4.647949 -4.629083
0.839082 -4.601020 -4.664072 0.009539 -4.673611 -4.654533
0.840568 -4.626163 -4.689830 0.009647 -4.699478 -4.680183
0.842053 -4.651510 -4.715795 0.009759 -4.725553 -4.706036
0.843539 -4.677066 -4.741969 0.009872 -4.751841 -4.732096
0.845025 -4.702833 -4.768356 0.009989 -4.778345 -4.758367
0.846511 -4.728816 -4.794960 0.010109 -4.805069 -4.784851
0.847997 -4.755019 -4.821785 0.010232 -4.832017 -4.811553
0.849482 -4.781445 -4.848834 0.010359 -4.859193 -4.838476
0.850968 -4.808099 -4.876113 0.010488 -4.886601 -4.865624
0.852454 -4.834984 -4.903624 0.010622 -4.914246 -4.893002
0.853940 -4.862106 -4.931372 0.010759 -4.942131 -4.920612
0.855426 -4.889468 -4.959362 0.010901 -4.970262 -4.948461
0.856912 -4.917075 -4.987598 0.011047 -4.998644 -4.976551
0.858397 -4.944932 -5.016084 0.011197 -5.027281 -5.004888
0.859883 -4.973044 -5.044827 0.011351 -5.056178 -5.033476
0.861369 -5.001415 -5.073830 0.011511 -5.085341 -5.062319
0.862855 -5.030051 -5.103100 0.011675 -5.114775 -5.091424
0.864341 -5.058958 -5.132640 0.011845 -5.144485 -5.120795
0.865826 -5.088140 -5.162458 0.012021 -5.174478 -5.150437
0.867312 -5.117604 -5.192557 0.012201 -5.204759 -5.180356
0.868798 -5.147355 -5.222946 0.012388 -5.235334 -5.210557
0.870284 -5.177399 -5.253628 0.012582 -5.266210 -5.241047
0.871770 -5.207743 -5.284612 0.012781 -5.297393 -5.271831
0.873255 -5.238394 -5.315902 0.012987 -5.328890 -5.302915
0.874741 -5.269357 -5.347507 0.013201 -5.360708 -5.334306
0.876227 -5.300641 -5.379433 0.013421 -5.392855 -5.366012
0.877713 -5.332251 -5.411687 0.013650 -5.425337 -5.398038
0.879199 -5.364196 -5.444277 0.013886 -5.458163 -5.430391
0.880684 -5.396484 -5.477210 0.014130 -5.491340 -5.463080
0.882170 -5.429121 -5.510495 0.014383 -5.524878 -5.496113
0.883656 -5.462118 -5.544140 0.014644 -5.558784 -5.529496
0.885142 -5.495482 -5.578154 0.014915 -5.593069 -5.563239
0.886628 -5.529222 -5.612545 0.015195 -5.627740 -5.597350
0.888114 -5.563349 -5.647324 0.015485 -5.662809 -5.631839
0.889599 -5.597870 -5.682499 0.015785 -5.698284 -5.666714
0.891085 -5.632797 -5.718081 0.016096 -5.734177 -5.701986
0.892571 -5.668140 -5.754081 0.016417 -5.770499 -5.737664
0.894057 -5.703910 -5.790510 0.016750 -5.807260 -5.773760
0.895543 -5.740118 -5.827378 0.017095 -5.844473 -5.810284
0.897028 -5.776776 -5.864699 0.017451 -5.882151 -5.847248
0.898514 -5.813897 -5.902484 0.017821 -5.920305 -5.884664
0.900000 -5.851494 -5.940747 0.018203 -5.958950 -5.922544


==> plot_data/AdS2_one_loop_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 0.027215 0.027194 0.000013 0.027181 0.027207
0.011486 0.034769 0.034739 0.000019 0.034720 0.034757
0.012972 0.043096 0.043056 0.000026 0.043030 0.043082
0.014457 0.052170 0.052119 0.000035 0.052084 0.052154
0.015943 0.061969 0.061905 0.000046 0.061859 0.061951
0.017429 0.072473 0.072394 0.000058 0.072336 0.072453
0.018915 0.083663 0.083569 0.000073 0.083496 0.083641
0.020401 0.095523 0.095411 0.000089 0.095322 0.095501
0.021886 0.108039 0.107908 0.000108 0.107801 0.108016
0.023372 0.121197 0.121046 0.000129 0.120918 0.121175
0.024858 0.134986 0.134812 0.000152 0.134661 0.134964
0.026344 0.149393 0.149195 0.000177 0.149018 0.149372
0.027830 0.164408 0.164185 0.000205 0.163980 0.164389
0.029316 0.180022 0.179771 0.000235 0.179536 0.180006
0.030801 0.196224 0.195945 0.000267 0.195677 0.196212
0.032287 0.213008 0.212698 0.000303 0.212395 0.213000
0.033773 0.230365 0.230021 0.000340 0.229681 0.230362
0.035259 0.248286 0.247909 0.000381 0.247528 0.248290
0.036745 0.266766 0.266352 0.000424 0.265928 0.266776
0.038230 0.285797 0.285345 0.000470 0.284875 0.285815
0.039716 0.305373 0.304881 0.000519 0.304362 0.305400
0.041202 0.325489 0.324955 0.000571 0.324384 0.325525
0.042688 0.346137 0.345559 0.000625 0.344934 0.346185
0.044174 0.367314 0.366690 0.000682 0.366007 0.367372
0.045659 0.389013 0.388341 0.000743 0.387598 0.389084
0.047145 0.411230 0.410508 0.000806 0.409702 0.411314
0.048631 0.433960 0.433185 0.000872 0.432313 0.434057
0.050117 0.457198 0.456369 0.000941 0.455428 0.457311
0.051603 0.480941 0.480055 0.001014 0.479041 0.481068
0.053088 0.505183 0.504238 0.001089 0.503149 0.505327
0.054574 0.529922 0.528915 0.001167 0.527748 0.530082
0.056060 0.555153 0.554082 0.001248 0.552834 0.555331
0.057546 0.580872 0.579735 0.001333 0.578403 0.581068
0.059032 0.607077 0.605871 0.001420 0.604451 0.607291
0.060518 0.633763 0.632486 0.001511 0.630975 0.633996
0.062003 0.660927 0.659576 0.001604 0.657972 0.661180
0.063489 0.688567 0.687139 0.001701 0.685438 0.688840
0.064975 0.716679 0.715172 0.001800 0.713371 0.716972
0.066461 0.745261 0.743671 0.001903 0.741767 0.745574
0.067947 0.774308 0.772633 0.002009 0.770624 0.774642
0.069432 0.803820 0.802057 0.002118 0.799939 0.804175
0.070918 0.833793 0.831938 0.002230 0.829709 0.834168
0.072404 0.864224 0.862276 0.002345 0.859931 0.864621
0.073890 0.895112 0.893066 0.002463 0.890603 0.895529
0.075376 0.926454 0.924307 0.002584 0.921723 0.926891
0.076861 0.958247 0.955997 0.002708 0.953289 0.958705
0.078347 0.990489 0.988132 0.002835 0.985297 0.990967
0.079833 1.023179 1.020711 0.002965 1.017746 1.023676
0.081319 1.056314 1.053732 0.003098 1.050634 1.056830
0.082805 1.089892 1.087193 0.003234 1.083959 1.090427
0.084290 1.123911 1.121091 0.003373 1.117718 1.124464
0.085776 1.158369 1.155425 0.003515 1.151910 1.158940
0.087262 1.193265 1.190192 0.003660 1.186533 1.193852
0.088748 1.228597 1.225392 0.003807 1.221585 1.229199
0.090234 1.264362 1.261022 0.003958 1.257064 1.264980
0.091720 1.300560 1.297080 0.004111 1.292969 1.301191
0.093205 1.337189 1.333565 0.004267 1.329298 1.337832
0.094691 1.374247 1.370476 0.004426 1.366050 1.374901
0.096177 1.411733 1.407809 0.004587 1.403222 1.412397
0.097663 1.449645 1.445565 0.004752 1.440814 1.450317
0.099149 1.487981 1.483742 0.004919 1.478823 1.488660
0.100634 1.526742 1.522338 0.005088 1.517250 1.527426
0.102120 1.565924 1.561351 0.005260 1.556091 1.566611
0.103606 1.605527 1.600781 0.005435 1.595346 1.606216
0.105092 1.645549 1.640626 0.005612 1.635014 1.646238
0.106578 1.685990 1.680885 0.005792 1.675093 1.686677
0.108063 1.726848 1.721556 0.005975 1.715582 1.727531
0.109549 1.768123 1.762639 0.006159 1.756480 1.768798
0.111035 1.809812 1.804132 0.006346 1.797785 1.810478
0.112521 1.851914 1.846034 0.006536 1.839498 1.852570
0.114007 1.894430 1.888344 0.006728 1.881616 1.895072
0.115492 1.937357 1.931061 0.006922 1.924139 1.937983
0.116978 1.980696 1.974184 0.007118 1.967066 1.981302
0.118464 2.024444 2.017712 0.007317 2.010395 2.025028
0.119950 2.068601 2.061643 0.007518 2.054126 2.069161
0.121436 2.113166 2.105978 0.007720 2.098258 2.113698
0.122922 2.158138 2.150715 0.007925 2.142790 2.158640
0.124407 2.203516 2.195853 0.008132 2.187721 2.203985
0.125893 2.249300 2.241391 0.008341 2.233050 2.249732
0.127379 2.295489 2.287329 0.008552 2.278777 2.295881
0.128865 2.342082 2.333666 0.008764 2.324901 2.342430
0.130351 2.389078 2.380400 0.008979 2.371421 2.389379
0.131836 2.436477 2.427532 0.009195 2.418337 2.436727
0.133322 2.484278 2.475061 0.009413 2.465647 2.484474
0.134808 2.532479 2.522985 0.009633 2.513352 2.532618
0.136294 2.581082 2.571304 0.009854 2.561450 2.581158
0.137780 2.630084 2.620018 0.010077 2.609941 2.630095
0.139265 2.679486 2.669126 0.010301 2.658824 2.679427
0.140751 2.729286 2.718627 0.010527 2.708100 2.729154
0.142237 2.779485 2.768521 0.010754 2.757766 2.779275
0.143723 2.830082 2.818807 0.010983 2.807824 2.829790
0.145209 2.881076 2.869484 0.011213 2.858271 2.880697
0.146694 2.932466 2.920553 0.011444 2.909109 2.931997
0.148180 2.984253 2.972013 0.011676 2.960336 2.983689
0.149666 3.036436 3.023862 0.011910 3.011953 3.035772
0.151152 3.089014 3.076102 0.012145 3.063958 3.088247
0.152638 3.141987 3.128731 0.012380 3.116351 3.141111
0.154124 3.195355 3.181749 0.012617 3.169132 3.194365
0.155609 3.249117 3.235155 0.012854 3.222301 3.248009
0.157095 3.303273 3.288950 0.013092 3.275858 3.302042
0.158581 3.357822 3.343133 0.013331 3.329802 3.356464
0.160067 3.412764 3.397703 0.013571 3.384132 3.411274
0.161553 3.468100 3.452661 0.013811 3.438850 3.466472
0.163038 3.523828 3.508006 0.014052 3.493953 3.522058
0.164524 3.579948 3.563737 0.014294 3.549443 3.578031
0.166010 3.636461 3.619855 0.014535 3.605319 3.634390
0.167496 3.693365 3.676359 0.014778 3.661582 3.691137
0.168982 3.750661 3.733250 0.015020 3.718229 3.748270
0.170467 3.808348 3.790526 0.015263 3.775263 3.805790
0.171953 3.866427 3.848189 0.015506 3.832682 3.863695
0.173439 3.924896 3.906236 0.015750 3.890487 3.921986
0.174925 3.983757 3.964670 0.015993 3.948677 3.980663
0.176411 4.043008 4.023489 0.016236 4.007253 4.039725
0.177896 4.102650 4.082693 0.016479 4.066214 4.099172
0.179382 4.162682 4.142282 0.016722 4.125560 4.159005
0.180868 4.223104 4.202257 0.016965 4.185292 4.219222
0.182354 4.283917 4.262617 0.017207 4.245409 4.279824
0.183840 4.345120 4.323362 0.017450 4.305912 4.340812
0.185326 4.406713 4.384492 0.017691 4.366801 4.402184
0.186811 4.468696 4.446008 0.017933 4.428075 4.463940
0.188297 4.531069 4.507908 0.018173 4.489735 4.526081
0.189783 4.593832 4.570194 0.018413 4.551781 4.588607
0.191269 4.656985 4.632865 0.018653 4.614213 4.651518
0.192755 4.720528 4.695922 0.018891 4.677031 4.714813
0.194240 4.784460 4.759364 0.019129 4.740235 4.778493
0.195726 4.848783 4.823192 0.019365 4.803827 4.842558
0.197212 4.913496 4.887406 0.019601 4.867805 4.907007
0.198698 4.978599 4.952005 0.019836 4.932170 4.971841
0.200184 5.044092 5.016991 0.020069 4.996922 5.037060
0.201669 5.109975 5.082363 0.020302 5.062062 5.102665
0.203155 5.176249 5.148122 0.020532 5.127589 5.168654
0.204641 5.242912 5.214267 0.020762 5.193505 5.235029
0.206127 5.309967 5.280799 0.020990 5.259809 5.301789
0.207613 5.377412 5.347719 0.021217 5.326502 5.368935
0.209098 5.445247 5.415026 0.021441 5.393584 5.436467
0.210584 5.513474 5.482721 0.021665 5.461056 5.504385
0.212070 5.582091 5.550803 0.021886 5.528917 5.572689
0.213556 5.651100 5.619275 0.022106 5.597169 5.641380
0.215042 5.720500 5.688135 0.022323 5.665812 5.710458
0.216528 5.790291 5.757384 0.022539 5.734845 5.779923
0.218013 5.860475 5.827023 0.022752 5.804271 5.849775
0.219499 5.931050 5.897051 0.022963 5.874088 5.920015
0.220985 6.002017 5.967470 0.023172 5.944298 5.990642
0.222471 6.073377 6.038280 0.023379 6.014901 6.061659
0.223957 6.145130 6.109480 0.023583 6.085897 6.133064
0.225442 6.217275 6.181073 0.023785 6.157288 6.204857
0.226928 6.289814 6.253057 0.023984 6.229073 6.277041
0.228414 6.362746 6.325434 0.024180 6.301253 6.349614
0.229900 6.436071 6.398204 0.024374 6.373830 6.422578
0.231386 6.509791 6.471367 0.024565 6.446803 6.495932
0.232871 6.583905 6.544925 0.024752 6.520172 6.569677
0.234357 6.658413 6.618877 0.024937 6.593940 6.643814
0.235843 6.733317 6.693225 0.025119 6.668106 6.718343
0.237329 6.808616 6.767968 0.025297 6.742671 6.793265
0.238815 6.884310 6.843108 0.025472 6.817636 6.868580
0.240301 6.960401 6.918645 0.025644 6.893001 6.944289
0.241786 7.036887 6.994579 0.025812 6.968768 7.020391
0.243272 7.113771 7.070912 0.025976 7.044936 7.096889
0.244758 7.191052 7.147644 0.026137 7.121507 7.173782
0.246244 7.268730 7.224776 0.026294 7.198482 7.251071
0.247730 7.346806 7.302308 0.026448 7.275861 7.328756
0.249215 7.425280 7.380242 0.026597 7.353645 7.406839
0.250701 7.504153 7.458577 0.026742 7.431835 7.485319
0.252187 7.583426 7.537315 0.026883 7.510432 7.564198
0.253673 7.663098 7.616456 0.027020 7.589437 7.643476
0.255159 7.743170 7.696002 0.027152 7.668850 7.723154
0.256644 7.823643 7.775953 0.027280 7.748673 7.803232
0.258130 7.904516 7.856309 0.027403 7.828906 7.883712
0.259616 7.985792 7.937072 0.027522 7.909551 7.964594
0.261102 8.067469 8.018243 0.027636 7.990608 8.045879
0.262588 8.149549 8.099822 0.027745 8.072078 8.127567
0.264073 8.232032 8.181811 0.027849 8.153963 8.209660
0.265559 8.314918 8.264210 0.027947 8.236263 8.292158
0.267045 8.398209 8.347020 0.028041 8.318979 8.375061
0.268531 8.481904 8.430243 0.028130 8.402113 8.458372
0.270017 8.566005 8.513878 0.028212 8.485666 8.542091
0.271503 8.650511 8.597928 0.028290 8.569638 8.626218
0.272988 8.735424 8.682393 0.028362 8.654031 8.710754
0.274474 8.820744 8.767274 0.028428 8.738846 8.795701
0.275960 8.906471 8.852572 0.028488 8.824084 8.881060
0.277446 8.992606 8.938288 0.028542 8.909746 8.966830
0.278932 9.079151 9.024424 0.028590 8.995834 9.053014
0.280417 9.166104 9.110980 0.028632 9.082348 9.139612
0.281903 9.253468 9.197958 0.028667 9.169291 9.226625
0.283389 9.341242 9.285358 0.028696 9.256662 9.314055
0.284875 9.429428 9.373183 0.028719 9.344464 9.401902
0.286361 9.518025 9.461432 0.028735 9.432697 9.490167
0.287846 9.607036 9.550107 0.028744 9.521364 9.578851
0.289332 9.696459 9.639210 0.028746 9.610464 9.667956
0.290818 9.786297 9.728741 0.028741 9.700001 9.757482
0.292304 9.876549 9.818703 0.028729 9.789974 9.847431
0.293790 9.967217 9.909095 0.028709 9.880386 9.937804
0.295275 10.058302 9.999919 0.028682 9.971237 10.028602
0.296761 10.149803 10.091178 0.028648 10.062530 10.119825
0.298247 10.241721 10.182871 0.028606 10.154265 10.211476
0.299733 10.334059 10.275000 0.028556 10.246444 10.303556
0.301219 10.426815 10.367567 0.028498 10.339069 10.396065
0.302705 10.519992 10.460573 0.028432 10.432141 10.489005
0.304190 10.613589 10.554019 0.028358 10.525661 10.582377
0.305676 10.707607 10.647907 0.028276 10.619631 10.676183
0.307162 10.802048 10.742238 0.028185 10.714053 10.770423
0.308648 10.896913 10.837014 0.028086 10.808928 10.865099
0.310134 10.992201 10.932235 0.027978 10.904257 10.960213
0.311619 11.087914 11.027904 0.027861 11.000043 11.055765
0.313105 11.184053 11.124022 0.027736 11.096286 11.151757
0.314591 11.280618 11.220590 0.027601 11.192989 11.248191
0.316077 11.377611 11.317610 0.027457 11.290153 11.345067
0.317563 11.475032 11.415083 0.027304 11.387779 11.442387
0.319048 11.572882 11.513011 0.027141 11.485870 11.540152
0.320534 11.671163 11.611396 0.026969 11.584427 11.638365
0.322020 11.769874 11.710239 0.026787 11.683452 11.737025
0.323506 11.869017 11.809541 0.026595 11.782945 11.836136
0.324992 11.968593 11.909304 0.026394 11.882910 11.935698
0.326477 12.068603 12.009530 0.026182 11.983348 12.035712
0.327963 12.169048 12.110220 0.025960 12.084260 12.136180
0.329449 12.269928 12.211376 0.025728 12.185648 12.237104
0.330935 12.371245 12.313000 0.025486 12.287514 12.338485
0.332421 12.473000 12.415093 0.025232 12.389860 12.440325
0.333907 12.575193 12.517656 0.024969 12.492688 12.542625
0.335392 12.677826 12.620693 0.024694 12.595998 12.645387
0.336878 12.780900 12.724203 0.024409 12.699794 12.748612
0.338364 12.884415 12.828189 0.024112 12.804077 12.852301
0.339850 12.988373 12.932652 0.023805 12.908848 12.956457
0.341336 13.092775 13.037595 0.023486 13.014109 13.061081
0.342821 13.197621 13.143019 0.023155 13.119863 13.166174
0.344307 13.302914 13.248925 0.022813 13.226111 13.271738
0.345793 13.408654 13.355315 0.022460 13.332855 13.377775
0.347279 13.514842 13.462191 0.022095 13.440097 13.484286
0.348765 13.621479 13.569555 0.021717 13.547838 13.591273
0.350250 13.728566 13.677409 0.021328 13.656081 13.698736
0.351736 13.836105 13.785753 0.020926 13.764827 13.806679
0.353222 13.944096 13.894590 0.020512 13.874078 13.915102
0.354708 14.052541 14.003922 0.020086 13.983836 14.024008
0.356194 14.161441 14.113749 0.019647 14.094103 14.133396
0.357679 14.270798 14.224075 0.019195 14.204880 14.243270
0.359165 14.380611 14.334900 0.018730 14.316170 14.353630
0.360651 14.490883 14.446227 0.018252 14.427975 14.464479
0.362137 14.601615 14.558057 0.017761 14.540296 14.575817
0.363623 14.712808 14.670391 0.017256 14.653135 14.687647
0.365109 14.824462 14.783231 0.016738 14.766494 14.799969
0.366594 14.936581 14.896580 0.016206 14.880374 14.912785
0.368080 15.049164 15.010438 0.015659 14.994779 15.026098
0.369566 15.162213 15.124808 0.015099 15.109709 15.139907
0.371052 15.275729 15.239690 0.014524 15.225167 15.254214
0.372538 15.389714 15.355088 0.013934 15.341153 15.369022
0.374023 15.504168 15.471001 0.013330 15.457671 15.484331
0.375509 15.619094 15.587432 0.012710 15.574722 15.600143
0.376995 15.734493 15.704383 0.012075 15.692308 15.716458
0.378481 15.850365 15.821855 0.011424 15.810431 15.833279
0.379967 15.966712 15.939849 0.010757 15.929092 15.950606
0.381452 16.083537 16.058368 0.010074 16.048294 16.068442
0.382938 16.200839 16.177412 0.009374 16.168038 16.186786
0.384424 16.318620 16.296983 0.008657 16.288326 16.305640
0.385910 16.436883 16.417083 0.007922 16.409161 16.425006
0.387396 16.555628 16.537713 0.007170 16.530543 16.544883
0.388881 16.674856 16.658875 0.006399 16.652475 16.665274
0.390367 16.794570 16.780570 0.005610 16.774960 16.786180
0.391853 16.914770 16.902799 0.004801 16.897998 16.907600
0.393339 17.035459 17.025564 0.003973 17.021591 17.029537
0.394825 17.156637 17.148867 0.003124 17.145743 17.151990
0.396311 17.278306 17.272708 0.002254 17.270454 17.274961
0.397796 17.400468 17.397089 0.001362 17.395726 17.398451
0.399282 17.523124 17.522011 0.000449 17.521562 17.522460
0.400768 17.646276 17.647476 0.000489 17.646986 17.647965
0.402254 17.769926 17.773484 0.001449 17.772035 17.774934
0.403740 17.894074 17.900038 0.002434 17.897604 17.902473
0.405225 18.018723 18.027138 0.003445 18.023693 18.030583
0.406711 18.143874 18.154785 0.004481 18.150304 18.159267
0.408197 18.269529 18.282981 0.005544 18.277437 18.288526
0.409683 18.395689 18.411727 0.006636 18.405092 18.418363
0.411169 18.522357 18.541024 0.007755 18.533268 18.548779
0.412654 18.649533 18.670872 0.008904 18.661968 18.679776
0.414140 18.777220 18.801273 0.010083 18.791189 18.811356
0.415626 18.905419 18.932228 0.011294 18.920934 18.943521
0.417112 19.034132 19.063737 0.012536 19.051201 19.076273
0.418598 19.163361 19.195802 0.013810 19.181992 19.209612
0.420083 19.293107 19.328423 0.015118 19.313305 19.343540
0.421569 19.423372 19.461601 0.016459 19.445142 19.478059
0.423055 19.554158 19.595336 0.017834 19.577502 19.613170
0.424541 19.685468 19.729630 0.019243 19.710386 19.748873
0.426027 19.817301 19.864482 0.020688 19.843794 19.885170
0.427513 19.949662 19.999894 0.022167 19.977727 20.022061
0.428998 20.082550 20.135865 0.023681 20.112183 20.159546
0.430484 20.215969 20.272395 0.025230 20.247165 20.297626
0.431970 20.349920 20.409486 0.026814 20.382672 20.436300
0.433456 20.484405 20.547136 0.028432 20.518704 20.575568
0.434942 20.619426 20.685346 0.030083 20.655263 20.715429
0.436427 20.754985 20.824116 0.031767 20.792349 20.855883
0.437913 20.891083 20.963445 0.033483 20.929962 20.996928
0.439399 21.027724 21.103333 0.035229 21.068104 21.138562
0.440885 21.164908 21.243780 0.037006 21.206774 21.280785
0.442371 21.302639 21.384784 0.038810 21.345973 21.423594
0.443856 21.440917 21.526345 0.040642 21.485703 21.566987
0.445342 21.579745 21.668462 0.042499 21.625963 21.710960
0.446828 21.719125 21.811134 0.044379 21.766755 21.855513
0.448314 21.859060 21.954360 0.046280 21.908079 22.000640
0.449800 21.999550 22.098138 0.048202 22.049936 22.146340
0.451285 22.140599 22.242467 0.050141 22.192326 22.292608
0.452771 22.282209 22.387346 0.052095 22.335250 22.439441
0.454257 22.424381 22.532772 0.054063 22.478709 22.586835
0.455743 22.567118 22.678744 0.056042 22.622702 22.734785
0.457229 22.710422 22.825259 0.058029 22.767230 22.883288
0.458715 22.854296 22.972316 0.060023 22.912294 23.032339
0.460200 22.998741 23.119913 0.062020 23.057893 23.181933
0.461686 23.143760 23.268047 0.064019 23.204028 23.332065
0.463172 23.289356 23.416715 0.066016 23.350699 23.482731
0.464658 23.435530 23.565915 0.068009 23.497906 23.633925
0.466144 23.582284 23.715645 0.069996 23.645650 23.785641
0.467629 23.729622 23.865902 0.071973 23.793929 23.937875
0.469115 23.877546 24.016683 0.073938 23.942745 24.090621
0.470601 24.026057 24.167985 0.075887 24.092098 24.243873
0.472087 24.175159 24.319806 0.077819 24.241987 24.397625
0.473573 24.324854 24.472143 0.079729 24.392413 24.551872
0.475058 24.475144 24.624992 0.081616 24.543376 24.706607
0.476544 24.626033 24.778351 0.083474 24.694877 24.861826
0.478030 24.777521 24.932218 0.085302 24.846916 25.017520
0.479516 24.929613 25.086590 0.087096 24.999494 25.173685
0.481002 25.082310 25.241463 0.088852 25.152612 25.330315
0.482487 25.235615 25.396836 0.090567 25.306270 25.487403
0.483973 25.389531 25.552706 0.092237 25.460469 25.644944
0.485459 25.544060 25.709071 0.093860 25.615212 25.802931
0.486945 25.699205 25.865929 0.095430 25.770498 25.961359
0.488431 25.854969 26.023277 0.096946 25.926331 26.120223
0.489917 26.011354 26.181115 0.098403 26.082711 26.279518
0.491402 26.168364 26.339439 0.099798 26.239641 26.439238
0.492888 26.326001 26.498250 0.101128 26.397122 26.599379
0.494374 26.484267 26.657547 0.102390 26.555157 26.759936
0.495860 26.643166 26.817327 0.103580 26.713748 26.920907
0.497346 26.802701 26.977592 0.104695 26.872897 27.082288
0.498831 26.962873 27.138341 0.105734 27.032607 27.244075
0.500317 27.123687 27.299574 0.106693 27.192882 27.406267
0.501803 27.285146 27.461293 0.107570 27.353722 27.568863
0.503289 27.447251 27.623497 0.108364 27.515133 27.731860
0.504775 27.610007 27.786188 0.109072 27.677116 27.895260
0.506260 27.773415 27.949368 0.109693 27.839675 28.059062
0.507746 27.937480 28.113040 0.110227 28.002813 28.223267
0.509232 28.102204 28.277206 0.110672 28.166534 28.387878
0.510718 28.267591 28.441868 0.111027 28.330841 28.552896
0.512204 28.433643 28.607031 0.111293 28.495738 28.718325
0.513689 28.600364 28.772698 0.111470 28.661228 28.884168
0.515175 28.767757 28.938874 0.111558 28.827316 29.050432
0.516661 28.935825 29.105563 0.111557 28.994006 29.217120
0.518147 29.104571 29.272770 0.111469 29.161301 29.384238
0.519633 29.273999 29.440501 0.111294 29.329207 29.551795
0.521119 29.444112 29.608761 0.111035 29.497726 29.719796
0.522604 29.614913 29.777557 0.110692 29.666865 29.888249
0.524090 29.786407 29.946896 0.110268 29.836628 30.057164
0.525576 29.958595 30.116784 0.109765 30.007019 30.226549
0.527062 30.131483 30.287229 0.109185 30.178044 30.396414
0.528548 30.305072 30.458238 0.108530 30.349708 30.566768
0.530033 30.479367 30.629819 0.107803 30.522016 30.737622
0.531519 30.654372 30.801980 0.107007 30.694973 30.908987
0.533005 30.830089 30.974729 0.106145 30.868584 31.080874
0.534491 31.006523 31.148075 0.105219 31.042856 31.253294
0.535977 31.183678 31.322026 0.104232 31.217794 31.426258
0.537462 31.361556 31.496592 0.103188 31.393404 31.599780
0.538948 31.540162 31.671780 0.102089 31.569691 31.773870
0.540434 31.719499 31.847601 0.100940 31.746661 31.948541
0.541920 31.899572 32.024063 0.099742 31.924321 32.123805
0.543406 32.080384 32.201175 0.098500 32.102676 32.299675
0.544891 32.261939 32.378947 0.097216 32.281731 32.476163
0.546377 32.444241 32.557388 0.095894 32.461494 32.653281
0.547863 32.627294 32.736506 0.094537 32.641970 32.831043
0.549349 32.811102 32.916312 0.093148 32.823164 33.009460
0.550835 32.995669 33.096814 0.091730 33.005084 33.188544
0.552321 33.181000 33.278021 0.090288 33.187733 33.368309
0.553806 33.367098 33.459943 0.088823 33.371119 33.548766
0.555292 33.553968 33.642587 0.087340 33.555247 33.729927
0.556778 33.741613 33.825964 0.085841 33.740123 33.911805
0.558264 33.930039 34.010081 0.084329 33.925751 34.094410
0.559750 34.119249 34.194948 0.082809 34.112139 34.277756
0.561235 34.309248 34.380572 0.081281 34.299290 34.461853
0.562721 34.500041 34.566962 0.079751 34.487211 34.646713
0.564207 34.691631 34.754127 0.078221 34.675906 34.832347
0.565693 34.884023 34.942074 0.076693 34.865381 35.018767
0.567179 35.077223 35.130812 0.075171 35.055641 35.205983
0.568664 35.271233 35.320347 0.073658 35.246689 35.394006
0.570150 35.466060 35.510689 0.072157 35.438532 35.582846
0.571636 35.661708 35.701845 0.070671 35.631174 35.772515
0.573122 35.858181 35.893821 0.069203 35.824618 35.963023
0.574608 36.055485 36.086626 0.067755 36.018871 36.154381
0.576093 36.253625 36.280266 0.066331 36.213935 36.346597
0.577579 36.452604 36.474749 0.064935 36.409815 36.539684
0.579065 36.652429 36.670082 0.063568 36.606514 36.733650
0.580551 36.853104 36.866272 0.062234 36.804038 36.928506
0.582037 37.054634 37.063325 0.060936 37.002389 37.124261
0.583523 37.257025 37.261249 0.059677 37.201572 37.320926
0.585008 37.460281 37.460050 0.058461 37.401589 37.518511
0.586494 37.664408 37.659735 0.057291 37.602444 37.717026
0.587980 37.869412 37.860310 0.056170 37.804140 37.916479
0.589466 38.075298 38.061782 0.055101 38.006681 38.116883
0.590952 38.282070 38.264157 0.054087 38.210070 38.318245
0.592437 38.489735 38.467443 0.053133 38.414310 38.520576
0.593923 38.698298 38.671644 0.052241 38.619403 38.723886
0.595409 38.907765 38.876769 0.051415 38.825354 38.928184
0.596895 39.118141 39.082823 0.050658 39.032165 39.133481
0.598381 39.329433 39.289812 0.049973 39.239839 39.339785
0.599866 39.541645 39.497744 0.049363 39.448381 39.547107
0.601352 39.754785 39.706624 0.048831 39.657793 39.755455
0.602838 39.968857 39.916459 0.048380 39.868079 39.964838
0.604324 40.183868 40.127255 0.048011 40.079244 40.175266
0.605810 40.399824 40.339019 0.047728 40.291291 40.386747
0.607295 40.616731 40.551758 0.047531 40.504227 40.599289
0.608781 40.834596 40.765478 0.047422 40.718056 40.812900
0.610267 41.053424 40.980186 0.047402 40.932783 41.027588
0.611753 41.273222 41.195887 0.047471 41.148416 41.243359
0.613239 41.493997 41.412590 0.047630 41.364961 41.460220
0.614725 41.715755 41.630301 0.047877 41.582425 41.678178
0.616210 41.938502 41.849027 0.048211 41.800815 41.897238
0.617696 42.162245 42.068774 0.048632 42.020142 42.117406
0.619182 42.386992 42.289550 0.049138 42.240411 42.338688
0.620668 42.612748 42.511361 0.049727 42.461634 42.561088
0.622154 42.839521 42.734215 0.050396 42.683819 42.784611
0.623639 43.067319 42.958119 0.051144 42.906976 43.009263
0.625125 43.296147 43.183081 0.051966 43.131114 43.235047
0.626611 43.526013 43.409107 0.052862 43.356245 43.461969
0.628097 43.756924 43.636205 0.053827 43.582378 43.690032
0.629583 43.988888 43.864383 0.054859 43.809524 43.919243
0.631068 44.221913 44.093648 0.055956 44.037693 44.149604
0.632554 44.456005 44.324009 0.057113 44.266896 44.381122
0.634040 44.691172 44.555472 0.058329 44.497143 44.613801
0.635526 44.927422 44.788046 0.059600 44.728446 44.847646
0.637012 45.164764 45.021739 0.060925 44.960814 45.082664
0.638497 45.403204 45.256559 0.062299 45.194260 45.318858
0.639983 45.642751 45.492514 0.063722 45.428792 45.556236
0.641469 45.883413 45.729612 0.065190 45.664423 45.794802
0.642955 46.125198 45.967863 0.066701 45.901162 46.034564
0.644441 46.368114 46.207274 0.068254 46.139020 46.275528
0.645927 46.612171 46.447854 0.069846 46.378008 46.517700
0.647412 46.857376 46.689612 0.071475 46.618137 46.761087
0.648898 47.103738 46.932556 0.073140 46.859416 47.005696
0.650384 47.351266 47.176696 0.074838 47.101858 47.251535
0.651870 47.599969 47.422041 0.076569 47.345472 47.498610
0.653356 47.849855 47.668600 0.078331 47.590269 47.746931
0.654841 48.100935 47.916382 0.080122 47.836260 47.996504
0.656327 48.353217 48.165396 0.081941 48.083455 48.247337
0.657813 48.606710 48.415653 0.083787 48.331866 48.499440
0.659299 48.861424 48.667161 0.085658 48.581503 48.752820
0.660785 49.117368 48.919931 0.087554 48.832377 49.007486
0.662270 49.374553 49.173973 0.089474 49.084499 49.263447
0.663756 49.632988 49.429295 0.091416 49.337879 49.520711
0.665242 49.892683 49.685910 0.093380 49.592530 49.779289
0.666728 50.153649 49.943826 0.095364 49.848461 50.039190
0.668214 50.415895 50.203054 0.097369 50.105685 50.300423
0.669699 50.679432 50.463605 0.099392 50.364212 50.562997
0.671185 50.944270 50.725489 0.101434 50.624055 50.826923
0.672671 51.210421 50.988717 0.103494 50.885223 51.092211
0.674157 51.477895 51.253300 0.105571 51.147730 51.358871
0.675643 51.746702 51.519250 0.107664 51.411586 51.626913
0.677129 52.016855 51.786576 0.109773 51.676803 51.896349
0.678614 52.288365 52.055291 0.111897 51.943394 52.167188
0.680100 52.561242 52.325406 0.114036 52.211370 52.439442
0.681586 52.835499 52.596932 0.116189 52.480744 52.713121
0.683072 53.111148 52.869882 0.118355 52.751527 52.988238
0.684558 53.388199 53.144267 0.120535 53.023732 53.264803
0.686043 53.666667 53.420100 0.122728 53.297372 53.542827
0.687529 53.946562 53.697391 0.124933 53.572459 53.822324
0.689015 54.227897 53.976155 0.127150 53.849006 54.103305
0.690501 54.510685 54.256403 0.129378 54.127025 54.385781
0.691987 54.794939 54.538149 0.131617 54.406531 54.669766
0.693472 55.080672 54.821404 0.133868 54.687536 54.955271
0.694958 55.367897 55.106182 0.136128 54.970054 55.242310
0.696444 55.656627 55.392496 0.138399 55.254097 55.530895
0.697930 55.946877 55.680360 0.140679 55.539681 55.821039
0.699416 56.238659 55.969787 0.142969 55.826818 56.112756
0.700902 56.531988 56.260791 0.145268 56.115524 56.406059
0.702387 56.826879 56.553386 0.147575 56.405811 56.700961
0.703873 57.123345 56.847586 0.149891 56.697695 56.997476
0.705359 57.421402 57.143405 0.152215 56.991190 57.295620
0.706845 57.721064 57.440857 0.154547 57.286311 57.595404
0.708331 58.022347 57.739959 0.156886 57.583072 57.896845
0.709816 58.325265 58.040723 0.159233 57.881490 58.199957
0.711302 58.629835 58.343167 0.161587 58.181580 58.504754
0.712788 58.936072 58.647304 0.163948 58.483357 58.811252
0.714274 59.243993 58.953151 0.166315 58.786836 59.119466
0.715760 59.553613 59.260723 0.168688 59.092035 59.429412
0.717245 59.864950 59.570037 0.171068 59.398969 59.741105
0.718731 60.178020 59.881108 0.173453 59.707655 60.054561
0.720217 60.492841 60.193954 0.175844 60.018110 60.369798
0.721703 60.809430 60.508590 0.178240 60.330351 60.686830
0.723189 61.127805 60.825035 0.180641 60.644394 61.005676
0.724674 61.447983 61.143305 0.183047 60.960258 61.326352
0.726160 61.769983 61.463417 0.185458 61.277960 61.648875
0.727646 62.093824 61.785391 0.187872 61.597518 61.973263
0.729132 62.419524 62.109243 0.190292 61.918951 62.299534
0.730618 62.747104 62.434992 0.192714 62.242277 62.627706
0.732104 63.076581 62.762657 0.195141 62.567516 62.957798
0.733589 63.407977 63.092256 0.197571 62.894685 63.289827
0.735075 63.741312 63.423810 0.200004 63.223806 63.623814
0.736561 64.076606 63.757337 0.202441 63.554897 63.959778
0.738047 64.413879 64.092858 0.204880 63.887978 64.297738
0.739533 64.753154 64.430393 0.207321 64.223071 64.637714
0.741018 65.094452 64.769961 0.209765 64.560196 64.979727
0.742504 65.437795 65.111585 0.212211 64.899374 65.323797
0.743990 65.783206 65.455286 0.214659 65.240627 65.669945
0.745476 66.130707 65.801085 0.217109 65.583976 66.018193
0.746962 66.480321 66.149003 0.219559 65.929444 66.368563
0.748447 66.832073 66.499065 0.222012 66.277053 66.721076
0.749933 67.185986 66.851291 0.224465 66.626827 67.075756
0.751419 67.542084 67.205706 0.226918 66.978788 67.432625
0.752905 67.900394 67.562333 0.229373 67.332961 67.791706
0.754391 68.260939 67.921196 0.231827 67.689369 68.153023
0.755876 68.623747 68.282320 0.234282 68.048038 68.516601
0.757362 68.988843 68.645729 0.236736 68.408993 68.882465
0.758848 69.356254 69.011448 0.239190 68.772258 69.250638
0.760334 69.726008 69.379504 0.241643 69.137861 69.621148
0.761820 70.098132 69.749923 0.244095 69.505828 69.994019
0.763306 70.472655 70.122732 0.246547 69.876185 70.369279
0.764791 70.849607 70.497958 0.248996 70.248961 70.746954
0.766277 71.229015 70.875628 0.251445 70.624184 71.127073
0.767763 71.610911 71.255772 0.253891 71.001881 71.509662
0.769249 71.995325 71.638417 0.256335 71.382082 71.894752
0.770735 72.382288 72.023595 0.258777 71.764818 72.282371
0.772220 72.771833 72.411334 0.261216 72.150118 72.672549
0.773706 73.163991 72.801665 0.263652 72.538013 73.065317
0.775192 73.558796 73.194620 0.266085 72.928535 73.460705
0.776678 73.956282 73.590231 0.268515 73.321716 73.858746
0.778164 74.356483 73.988530 0.270941 73.717589 74.259471
0.779649 74.759435 74.389551 0.273363 74.116188 74.662914
0.781135 75.165174 74.793328 0.275781 74.517547 75.069109
0.782621 75.573735 75.199895 0.278195 74.921700 75.478090
0.784107 75.985157 75.609288 0.280604 75.328684 75.889891
0.785593 76.399478 76.021543 0.283008 75.738535 76.304550
0.787078 76.816738 76.436697 0.285407 76.151290 76.722103
0.788564 77.236975 76.854788 0.287800 76.566988 77.142588
0.790050 77.660230 77.275855 0.290188 76.985668 77.566043
0.791536 78.086546 77.699938 0.292569 77.407369 77.992507
0.793022 78.515965 78.127076 0.294945 77.832132 78.422021
0.794508 78.948530 78.557312 0.297314 78.259998 78.854625
0.795993 79.384285 78.990687 0.299676 78.691012 79.290363
0.797479 79.823277 79.427246 0.302031 79.125215 79.729276
0.798965 80.265551 79.867031 0.304378 79.562653 80.171410
0.800451 80.711156 80.310090 0.306718 80.003372 80.616808
0.801937 81.160139 80.756468 0.309051 80.447417 81.065519
0.803422 81.612550 81.206213 0.311375 80.894838 81.517588
0.804908 82.068440 81.659374 0.313691 81.345684 81.973065
0.806394 82.527862 82.116001 0.315998 81.800004 82.431999
0.807880 82.990868 82.576146 0.318296 82.257850 82.894442
0.809366 83.457513 83.039860 0.320585 82.719275 83.360445
0.810851 83.927852 83.507198 0.322865 83.184334 83.830063
0.812337 84.401943 83.978216 0.325135 83.653081 84.303350
0.813823 84.879845 84.452969 0.327395 84.125574 84.780364
0.815309 85.361616 84.931517 0.329645 84.601872 85.261161
0.816795 85.847320 85.413918 0.331884 85.082034 85.745802
0.818280 86.337018 85.900235 0.334113 85.566122 86.234349
0.819766 86.830775 86.390531 0.336331 86.054200 86.726862
0.821252 87.328657 86.884870 0.338539 86.546331 87.223409
0.822738 87.830732 87.383319 0.340735 87.042584 87.724054
0.824224 88.337070 87.885946 0.342919 87.543027 88.228866
0.825710 88.847742 88.392823 0.345092 88.047730 88.737915
0.827195 89.362822 88.904020 0.347253 88.556767 89.251273
0.828681 89.882384 89.419613 0.349403 89.070210 89.769016
0.830167 90.406505 89.939678 0.351540 89.588138 90.291218
0.831653 90.935265 90.464295 0.353665 90.110630 90.817960
0.833139 91.468745 90.993544 0.355778 90.637766 91.349321
0.834624 92.007029 91.527509 0.357878 91.169630 91.885387
0.836110 92.550203 92.066276 0.359966 91.706309 92.426242
0.837596 93.098355 92.609934 0.362042 92.247892 92.971976
0.839082 93.651575 93.158575 0.364105 92.794469 93.522680
0.840568 94.209958 93.712292 0.366156 93.346136 94.078448
0.842053 94.773598 94.271184 0.368194 93.902990 94.639378
0.843539 95.342595 94.835351 0.370220 94.465131 95.205572
0.845025 95.917051 95.404897 0.372234 95.032663 95.777131
0.846511 96.497070 95.979928 0.374236 95.605693 96.354164
0.847997 97.082760 96.560556 0.376226 96.184331 96.936782
0.849482 97.674231 97.146895 0.378204 96.768691 97.525099
0.850968 98.271599 97.739062 0.380171 97.358891 98.119234
0.852454 98.874981 98.337181 0.382127 97.955054 98.719308
0.853940 99.484498 98.941377 0.384073 98.557304 99.325450
0.855426 100.100276 99.551781 0.386009 99.165773 99.937790
0.856912 100.722444 100.168529 0.387935 99.780595 100.556464
0.858397 101.351135 100.791761 0.389852 100.401909 101.181613
0.859883 101.986488 101.421622 0.391761 101.029861 101.813383
0.861369 102.628644 102.058263 0.393662 101.664600 102.451925
0.862855 103.277749 102.701839 0.395557 102.306281 103.097396
0.864341 103.933957 103.352512 0.397447 102.955066 103.749959
0.865826 104.597423 104.010451 0.399332 103.611120 104.409783
0.867312 105.268311 104.675830 0.401213 104.274617 105.077043
0.868798 105.946787 105.348829 0.403093 104.945736 105.751923
0.870284 106.633025 106.029637 0.404972 105.624665 106.434610
0.871770 107.327205 106.718450 0.406853 106.311597 107.125303
0.873255 108.029513 107.415470 0.408736 107.006734 107.824206
0.874741 108.740143 108.120909 0.410624 107.710285 108.531533
0.876227 109.459293 108.834987 0.412519 108.422468 109.247506
0.877713 110.187172 109.557933 0.414423 109.143510 109.972356
0.879199 110.923994 110.289987 0.416339 109.873648 110.706326
0.880684 111.669984 111.031397 0.418269 110.613128 111.449666
0.882170 112.425371 111.782423 0.420217 111.362206 112.202639
0.883656 113.190398 112.543335 0.422185 112.121150 112.965520
0.885142 113.965315 113.314417 0.424178 112.890239 113.738594
0.886628 114.750382 114.095964 0.426198 113.669766 114.522162
0.888114 115.545869 114.888285 0.428251 114.460034 115.316535
0.889599 116.352059 115.691702 0.430340 115.261362 116.122042
0.891085 117.169246 116.506555 0.432470 116.074084 116.939025
0.892571 117.997735 117.333196 0.434648 116.898548 117.767844
0.894057 118.837846 118.171997 0.436877 117.735120 118.608874
0.895543 119.689912 119.023346 0.439165 118.584181 119.462510
0.897028 120.554279 119.887651 0.441517 119.446133 120.329168
0.898514 121.431311 120.765339 0.443942 120.321398 121.209281
0.900000 122.321388 121.656862 0.446446 121.210416 122.103308


==> plot_data/epsilon_four_pt_function_anchor_0.3_ensemble_comparison.dat <==
z Bootstrap Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.003539 1.002930 0.000144 1.002786 1.003074
0.011152 1.004132 1.003425 0.000168 1.003258 1.003593
0.012304 1.004752 1.003944 0.000192 1.003752 1.004136
0.013456 1.005398 1.004485 0.000217 1.004268 1.004703
0.014608 1.006068 1.005048 0.000243 1.004805 1.005291
0.015760 1.006761 1.005632 0.000270 1.005362 1.005901
0.016912 1.007477 1.006235 0.000297 1.005938 1.006532
0.018063 1.008214 1.006858 0.000325 1.006533 1.007184
0.019215 1.008973 1.007500 0.000354 1.007147 1.007854
0.020367 1.009752 1.008161 0.000383 1.007778 1.008544
0.021519 1.010551 1.008840 0.000412 1.008428 1.009252
0.022671 1.011369 1.009536 0.000442 1.009094 1.009979
0.023823 1.012206 1.010250 0.000473 1.009777 1.010723
0.024975 1.013061 1.010981 0.000504 1.010478 1.011485
0.026127 1.013935 1.011729 0.000535 1.011194 1.012265
0.027279 1.014826 1.012494 0.000567 1.011927 1.013061
0.028431 1.015735 1.013275 0.000599 1.012675 1.013874
0.029583 1.016661 1.014072 0.000632 1.013440 1.014703
0.030735 1.017604 1.014885 0.000664 1.014220 1.015549
0.031886 1.018563 1.015713 0.000697 1.015016 1.016411
0.033038 1.019538 1.016557 0.000731 1.015827 1.017288
0.034190 1.020530 1.017417 0.000764 1.016653 1.018182
0.035342 1.021538 1.018292 0.000798 1.017494 1.019091
0.036494 1.022561 1.019183 0.000832 1.018350 1.020015
0.037646 1.023600 1.020088 0.000867 1.019222 1.020955
0.038798 1.024654 1.021008 0.000901 1.020107 1.021909
0.039950 1.025724 1.021944 0.000936 1.021008 1.022879
0.041102 1.026808 1.022894 0.000971 1.021923 1.023864
0.042254 1.027907 1.023858 0.001006 1.022853 1.024864
0.043406 1.029022 1.024838 0.001041 1.023797 1.025878
0.044558 1.030151 1.025832 0.001076 1.024756 1.026908
0.045710 1.031294 1.026840 0.001111 1.025729 1.027952
0.046861 1.032452 1.027863 0.001147 1.026716 1.029010
0.048013 1.033624 1.028900 0.001183 1.027718 1.030083
0.049165 1.034811 1.029952 0.001218 1.028733 1.031170
0.050317 1.036011 1.031018 0.001254 1.029763 1.032272
0.051469 1.037226 1.032098 0.001290 1.030808 1.033388
0.052621 1.038455 1.033192 0.001326 1.031866 1.034518
0.053773 1.039698 1.034301 0.001362 1.032939 1.035662
0.054925 1.040954 1.035423 0.001398 1.034025 1.036821
0.056077 1.042225 1.036560 0.001434 1.035126 1.037994
0.057229 1.043509 1.037711 0.001470 1.036241 1.039181
0.058381 1.044807 1.038876 0.001506 1.037370 1.040382
0.059533 1.046118 1.040055 0.001542 1.038513 1.041597
0.060684 1.047443 1.041248 0.001578 1.039670 1.042826
0.061836 1.048782 1.042455 0.001614 1.040841 1.044069
0.062988 1.050135 1.043677 0.001650 1.042027 1.045327
0.064140 1.051500 1.044912 0.001686 1.043226 1.046598
0.065292 1.052880 1.046161 0.001722 1.044439 1.047883
0.066444 1.054272 1.047425 0.001758 1.045667 1.049183
0.067596 1.055678 1.048702 0.001794 1.046909 1.050496
0.068748 1.057098 1.049994 0.001829 1.048164 1.051823
0.069900 1.058531 1.051299 0.001865 1.049434 1.053164
0.071052 1.059977 1.052619 0.001901 1.050718 1.054520
0.072204 1.061437 1.053953 0.001936 1.052017 1.055889
0.073356 1.062909 1.055301 0.001971 1.053329 1.057272
0.074508 1.064396 1.056663 0.002007 1.054656 1.058669
0.075659 1.065895 1.058039 0.002042 1.055997 1.060081
0.076811 1.067408 1.059429 0.002077 1.057352 1.061506
0.077963 1.068934 1.060834 0.002112 1.058722 1.062945
0.079115 1.070474 1.062252 0.002147 1.060106 1.064399
0.080267 1.072026 1.063685 0.002181 1.061504 1.065866
0.081419 1.073592 1.065132 0.002216 1.062917 1.067348
0.082571 1.075172 1.066594 0.002250 1.064344 1.068844
0.083723 1.076764 1.068070 0.002284 1.065786 1.070354
0.084875 1.078370 1.069560 0.002318 1.067242 1.071878
0.086027 1.079990 1.071064 0.002352 1.068713 1.073416
0.087179 1.081622 1.072583 0.002385 1.070198 1.074969
0.088331 1.083268 1.074117 0.002419 1.071698 1.076535
0.089482 1.084928 1.075664 0.002452 1.073212 1.078116
0.090634 1.086601 1.077227 0.002485 1.074742 1.079712
0.091786 1.088287 1.078804 0.002518 1.076286 1.081322
0.092938 1.089987 1.080395 0.002551 1.077845 1.082946
0.094090 1.091700 1.082001 0.002583 1.079418 1.084584
0.095242 1.093426 1.083622 0.002615 1.081007 1.086237
0.096394 1.095167 1.085258 0.002647 1.082611 1.087905
0.097546 1.096920 1.086908 0.002679 1.084229 1.089587
0.098698 1.098688 1.088573 0.002710 1.085863 1.091283
0.099850 1.100469 1.090253 0.002741 1.087512 1.092994
0.101002 1.102263 1.091948 0.002772 1.089176 1.094720
0.102154 1.104071 1.093658 0.002803 1.090855 1.096461
0.103306 1.105893 1.095383 0.002833 1.092550 1.098216
0.104457 1.107729 1.097123 0.002863 1.094260 1.099986
0.105609 1.109578 1.098878 0.002893 1.095985 1.101771
0.106761 1.111441 1.100649 0.002922 1.097726 1.103571
0.107913 1.113319 1.102434 0.002952 1.099482 1.105386
0.109065 1.115210 1.104235 0.002981 1.101254 1.107216
0.110217 1.117115 1.106051 0.003009 1.103042 1.109060
0.111369 1.119033 1.107883 0.003038 1.104845 1.110920
0.112521 1.120966 1.109730 0.003066 1.106664 1.112796
0.113673 1.122913 1.111593 0.003093 1.108499 1.114686
0.114825 1.124875 1.113471 0.003121 1.110350 1.116591
0.115977 1.126850 1.115365 0.003148 1.112217 1.118512
0.117129 1.128840 1.117274 0.003174 1.114100 1.120449
0.118280 1.130843 1.119200 0.003201 1.115999 1.122400
0.119432 1.132862 1.121141 0.003227 1.117915 1.124368
0.120584 1.134894 1.123098 0.003252 1.119846 1.126351
0.121736 1.136941 1.125072 0.003277 1.121794 1.128349
0.122888 1.139003 1.127061 0.003302 1.123759 1.130363
0.124040 1.141079 1.129066 0.003327 1.125739 1.132393
0.125192 1.143170 1.131088 0.003351 1.127737 1.134439
0.126344 1.145275 1.133126 0.003375 1.129751 1.136501
0.127496 1.147395 1.135180 0.003398 1.131782 1.138578
0.128648 1.149530 1.137251 0.003421 1.133830 1.140672
0.129800 1.151680 1.139338 0.003444 1.135894 1.142782
0.130952 1.153845 1.141442 0.003466 1.137976 1.144908
0.132104 1.156025 1.143563 0.003488 1.140075 1.147050
0.133255 1.158220 1.145700 0.003509 1.142191 1.149209
0.134407 1.160430 1.147854 0.003530 1.144324 1.151384
0.135559 1.162655 1.150025 0.003551 1.146474 1.153575
0.136711 1.164895 1.152213 0.003571 1.148642 1.155784
0.137863 1.167151 1.154418 0.003590 1.150828 1.158008
0.139015 1.169423 1.156640 0.003610 1.153031 1.160250
0.140167 1.171710 1.158880 0.003628 1.155251 1.162508
0.141319 1.174012 1.161137 0.003647 1.157490 1.164783
0.142471 1.176330 1.163411 0.003665 1.159746 1.167075
0.143623 1.178664 1.165703 0.003682 1.162021 1.169385
0.144775 1.181014 1.168012 0.003699 1.164313 1.171711
0.145927 1.183379 1.170339 0.003716 1.166624 1.174055
0.147078 1.185761 1.172684 0.003732 1.168952 1.176415
0.148230 1.188159 1.175047 0.003747 1.171300 1.178794
0.149382 1.190573 1.177427 0.003762 1.173665 1.181190
0.150534 1.193003 1.179826 0.003777 1.176049 1.183603
0.151686 1.195449 1.182243 0.003791 1.178452 1.186034
0.152838 1.197912 1.184678 0.003805 1.180874 1.188483
0.153990 1.200392 1.187132 0.003818 1.183314 1.190950
0.155142 1.202888 1.189604 0.003830 1.185774 1.193434
0.156294 1.205400 1.192095 0.003842 1.188253 1.195937
0.157446 1.207930 1.194604 0.003854 1.190750 1.198458
0.158598 1.210476 1.197132 0.003865 1.193267 1.200997
0.159750 1.213040 1.199679 0.003876 1.195804 1.203555
0.160902 1.215620 1.202245 0.003886 1.198360 1.206131
0.162053 1.218218 1.204830 0.003895 1.200935 1.208725
0.163205 1.220833 1.207435 0.003904 1.203531 1.211339
0.164357 1.223466 1.210058 0.003912 1.206146 1.213971
0.165509 1.226116 1.212701 0.003920 1.208781 1.216621
0.166661 1.228783 1.215364 0.003928 1.211436 1.219291
0.167813 1.231468 1.218046 0.003934 1.214112 1.221980
0.168965 1.234171 1.220748 0.003940 1.216808 1.224688
0.170117 1.236892 1.223470 0.003946 1.219524 1.227416
0.171269 1.239631 1.226212 0.003951 1.222261 1.230163
0.172421 1.242389 1.228974 0.003956 1.225018 1.232929
0.173573 1.245164 1.231756 0.003960 1.227796 1.235715
0.174725 1.247958 1.234558 0.003963 1.230596 1.238521
0.175876 1.250770 1.237381 0.003966 1.233416 1.241347
0.177028 1.253601 1.240225 0.003968 1.236257 1.244193
0.178180 1.256451 1.243089 0.003969 1.239120 1.247059
0.179332 1.259319 1.245975 0.003970 1.242004 1.249945
0.180484 1.262207 1.248881 0.003971 1.244910 1.252852
0.181636 1.265113 1.251808 0.003970 1.247838 1.255779
0.182788 1.268039 1.254757 0.003970 1.250787 1.258726
0.183940 1.270984 1.257726 0.003968 1.253758 1.261695
0.185092 1.273949 1.260718 0.003966 1.256752 1.264684
0.186244 1.276933 1.263731 0.003963 1.259768 1.267694
0.187396 1.279937 1.266766 0.003960 1.262806 1.270726
0.188548 1.282961 1.269822 0.003956 1.265866 1.273778
0.189699 1.286005 1.272901 0.003951 1.268950 1.276852
0.190851 1.289068 1.276002 0.003946 1.272056 1.279948
0.192003 1.292153 1.279125 0.003940 1.275185 1.283065
0.193155 1.295257 1.282271 0.003934 1.278337 1.286205
0.194307 1.298382 1.285439 0.003926 1.281513 1.289366
0.195459 1.301528 1.288630 0.003919 1.284712 1.292549
0.196611 1.304695 1.291844 0.003910 1.287934 1.295754
0.197763 1.307882 1.295081 0.003901 1.291180 1.298982
0.198915 1.311091 1.298341 0.003891 1.294450 1.302232
0.200067 1.314321 1.301625 0.003880 1.297744 1.305505
0.201219 1.317572 1.304932 0.003869 1.301062 1.308801
0.202371 1.320845 1.308262 0.003857 1.304405 1.312120
0.203523 1.324140 1.311617 0.003845 1.307772 1.315462
0.204674 1.327456 1.314995 0.003832 1.311164 1.318827
0.205826 1.330795 1.318398 0.003818 1.314580 1.322215
0.206978 1.334156 1.321825 0.003803 1.318022 1.325628
0.208130 1.337539 1.325276 0.003788 1.321488 1.329063
0.209282 1.340944 1.328752 0.003772 1.324980 1.332523
0.210434 1.344372 1.332252 0.003755 1.328498 1.336007
0.211586 1.347824 1.335778 0.003737 1.332041 1.339515
0.212738 1.351298 1.339329 0.003719 1.335610 1.343048
0.213890 1.354795 1.342905 0.003700 1.339204 1.346605
0.215042 1.358315 1.346506 0.003680 1.342826 1.350186
0.216194 1.361859 1.350133 0.003660 1.346473 1.353793
0.217346 1.365427 1.353786 0.003639 1.350147 1.357425
0.218497 1.369018 1.357465 0.003617 1.353847 1.361082
0.219649 1.372634 1.361170 0.003595 1.357575 1.364764
0.220801 1.376274 1.364901 0.003571 1.361330 1.368472
0.221953 1.379938 1.368659 0.003547 1.365111 1.372206
0.223105 1.383627 1.372443 0.003522 1.368921 1.375965
0.224257 1.387340 1.376254 0.003497 1.372758 1.379751
0.225409 1.391078 1.380093 0.003470 1.376622 1.383563
0.226561 1.394842 1.383959 0.003443 1.380515 1.387402
0.227713 1.398631 1.387852 0.003415 1.384436 1.391267
0.228865 1.402445 1.391772 0.003387 1.388386 1.395159
0.230017 1.406285 1.395721 0.003357 1.392364 1.399079
0.231169 1.410151 1.399698 0.003327 1.396371 1.403025
0.232321 1.414043 1.403703 0.003296 1.400406 1.406999
0.233472 1.417961 1.407736 0.003265 1.404471 1.411001
0.234624 1.421906 1.411798 0.003232 1.408566 1.415030
0.235776 1.425878 1.415889 0.003199 1.412690 1.419088
0.236928 1.429876 1.420009 0.003165 1.416844 1.423173
0.238080 1.433902 1.424158 0.003130 1.421028 1.427288
0.239232 1.437955 1.428336 0.003094 1.425242 1.431430
0.240384 1.442035 1.432545 0.003058 1.429487 1.435602
0.241536 1.446143 1.436783 0.003020 1.433763 1.439803
0.242688 1.450280 1.441051 0.002982 1.438069 1.444033
0.243840 1.454444 1.445350 0.002943 1.442407 1.448293
0.244992 1.458637 1.449679 0.002903 1.446776 1.452583
0.246144 1.462858 1.454039 0.002863 1.451176 1.456902
0.247295 1.467109 1.458430 0.002821 1.455609 1.461252
0.248447 1.471388 1.462852 0.002779 1.460073 1.465632
0.249599 1.475697 1.467306 0.002736 1.464570 1.470042
0.250751 1.480035 1.471792 0.002692 1.469099 1.474484
0.251903 1.484404 1.476309 0.002648 1.473661 1.478957
0.253055 1.488802 1.480859 0.002602 1.478257 1.483461
0.254207 1.493230 1.485441 0.002556 1.482885 1.487996
0.255359 1.497690 1.490055 0.002508 1.487547 1.492564
0.256511 1.502179 1.494703 0.002460 1.492242 1.497163
0.257663 1.506700 1.499384 0.002411 1.496972 1.501795
0.258815 1.511253 1.504098 0.002362 1.501736 1.506459
0.259967 1.515836 1.508846 0.002311 1.506535 1.511157
0.261119 1.520452 1.513627 0.002260 1.511368 1.515887
0.262270 1.525100 1.518443 0.002207 1.516236 1.520650
0.263422 1.529780 1.523294 0.002154 1.521140 1.525448
0.264574 1.534492 1.528179 0.002100 1.526079 1.530278
0.265726 1.539238 1.533099 0.002045 1.531054 1.535144
0.266878 1.544016 1.538054 0.001989 1.536065 1.540043
0.268030 1.548828 1.543045 0.001932 1.541112 1.544977
0.269182 1.553674 1.548071 0.001875 1.546196 1.549946
0.270334 1.558553 1.553134 0.001816 1.551317 1.554950
0.271486 1.563467 1.558233 0.001757 1.556476 1.559990
0.272638 1.568416 1.563368 0.001697 1.561672 1.565065
0.273790 1.573399 1.568541 0.001636 1.566905 1.570177
0.274942 1.578417 1.573751 0.001574 1.572177 1.575324
0.276093 1.583471 1.578998 0.001511 1.577487 1.580509
0.277245 1.588561 1.584283 0.001447 1.582836 1.585730
0.278397 1.593686 1.589606 0.001382 1.588224 1.590988
0.279549 1.598848 1.594967 0.001317 1.593651 1.596284
0.280701 1.604047 1.600367 0.001250 1.599117 1.601618
0.281853 1.609282 1.605807 0.001183 1.604624 1.606989
0.283005 1.614555 1.611285 0.001115 1.610171 1.612400
0.284157 1.619865 1.616803 0.001045 1.615758 1.617848
0.285309 1.625213 1.622361 0.000975 1.621386 1.623336
0.286461 1.630600 1.627959 0.000904 1.627055 1.628864
0.287613 1.636025 1.633598 0.000832 1.632766 1.634430
0.288765 1.641489 1.639278 0.000759 1.638519 1.640037
0.289917 1.646992 1.644999 0.000686 1.644314 1.645685
0.291068 1.652535 1.650762 0.000611 1.650151 1.651372
0.292220 1.658117 1.656566 0.000535 1.656031 1.657101
0.293372 1.663740 1.662413 0.000459 1.661954 1.662871
0.294524 1.669403 1.668302 0.000381 1.667921 1.668683
0.295676 1.675108 1.674234 0.000303 1.673932 1.674537
0.296828 1.680853 1.680210 0.000223 1.679987 1.680433
0.297980 1.686641 1.686229 0.000143 1.686086 1.686372
0.299132 1.692470 1.692293 0.000062 1.692231 1.692354
0.300284 1.698342 1.698400 0.000020 1.698380 1.698421
0.301436 1.704257 1.704553 0.000103 1.704449 1.704656
0.302588 1.710214 1.710750 0.000187 1.710563 1.710938
0.303740 1.716216 1.716993 0.000272 1.716721 1.717265
0.304891 1.722261 1.723282 0.000358 1.722924 1.723640
0.306043 1.728351 1.729617 0.000445 1.729172 1.730062
0.307195 1.734485 1.735999 0.000533 1.735466 1.736532
0.308347 1.740664 1.742427 0.000622 1.741806 1.743049
0.309499 1.746889 1.748904 0.000711 1.748192 1.749615
0.310651 1.753160 1.755428 0.000802 1.754626 1.756230
0.311803 1.759477 1.762000 0.000894 1.761106 1.762893
0.312955 1.765841 1.768621 0.000986 1.767634 1.769607
0.314107 1.772252 1.775290 0.001080 1.774211 1.776370
0.315259 1.778711 1.782010 0.001174 1.780836 1.783184
0.316411 1.785217 1.788779 0.001270 1.787510 1.790049
0.317563 1.791773 1.795599 0.001366 1.794233 1.796964
0.318715 1.798377 1.802469 0.001463 1.801006 1.803932
0.319866 1.805030 1.809390 0.001561 1.807829 1.810952
0.321018 1.811733 1.816363 0.001661 1.814703 1.818024
0.322170 1.818486 1.823388 0.001761 1.821628 1.825149
0.323322 1.825291 1.830466 0.001862 1.828604 1.832328
0.324474 1.832146 1.837597 0.001964 1.835632 1.839561
0.325626 1.839053 1.844781 0.002067 1.842713 1.846848
0.326778 1.846012 1.852018 0.002171 1.849847 1.854190
0.327930 1.853023 1.859311 0.002276 1.857034 1.861587
0.329082 1.860088 1.866658 0.002382 1.864276 1.869040
0.330234 1.867206 1.874060 0.002489 1.871571 1.876549
0.331386 1.874378 1.881518 0.002597 1.878921 1.884115
0.332538 1.881605 1.889032 0.002706 1.886327 1.891738
0.333689 1.888887 1.896604 0.002816 1.893788 1.899419
0.334841 1.896224 1.904232 0.002926 1.901306 1.907158
0.335993 1.903617 1.911918 0.003038 1.908880 1.914956
0.337145 1.911067 1.919663 0.003151 1.916512 1.922813
0.338297 1.918575 1.927466 0.003264 1.924202 1.930730
0.339449 1.926140 1.935329 0.003379 1.931950 1.938708
0.340601 1.933763 1.943251 0.003494 1.939757 1.946746
0.341753 1.941444 1.951234 0.003611 1.947623 1.954845
0.342905 1.949185 1.959278 0.003728 1.955550 1.963006
0.344057 1.956986 1.967383 0.003847 1.963536 1.971230
0.345209 1.964848 1.975551 0.003966 1.971584 1.979517
0.346361 1.972770 1.983781 0.004087 1.979694 1.987867
0.347513 1.980754 1.992074 0.004208 1.987866 1.996282
0.348664 1.988800 2.000431 0.004330 1.996100 2.004761
0.349816 1.996909 2.008852 0.004453 2.004398 2.013305
0.350968 2.005081 2.017338 0.004578 2.012760 2.021915
0.352120 2.013317 2.025889 0.004703 2.021187 2.030592
0.353272 2.021618 2.034507 0.004829 2.029678 2.039336
0.354424 2.029984 2.043191 0.004956 2.038235 2.048147
0.355576 2.038415 2.051943 0.005084 2.046859 2.057026
0.356728 2.046914 2.060762 0.005213 2.055550 2.065975
0.357880 2.055479 2.069650 0.005343 2.064308 2.074993
0.359032 2.064112 2.078607 0.005473 2.073134 2.084081
0.360184 2.072813 2.087635 0.005605 2.082029 2.093240
0.361336 2.081583 2.096732 0.005738 2.090994 2.102470
0.362487 2.090423 2.105901 0.005871 2.100029 2.111772
0.363639 2.099333 2.115141 0.006006 2.109135 2.121147
0.364791 2.108315 2.124454 0.006142 2.118312 2.130595
0.365943 2.117368 2.133840 0.006278 2.127562 2.140118
0.367095 2.126493 2.143300 0.006415 2.136884 2.149715
0.368247 2.135692 2.152834 0.006554 2.146280 2.159388
0.369399 2.144965 2.162443 0.006693 2.155750 2.169136
0.370551 2.154312 2.172129 0.006833 2.165296 2.178962
0.371703 2.163734 2.181891 0.006974 2.174917 2.188865
0.372855 2.173233 2.191730 0.007116 2.184614 2.198846
0.374007 2.182808 2.201648 0.007259 2.194389 2.208907
0.375159 2.192461 2.211644 0.007403 2.204241 2.219047
0.376311 2.202192 2.221720 0.007548 2.214172 2.229267
0.377462 2.212003 2.231876 0.007693 2.224183 2.239569
0.378614 2.221893 2.242113 0.007840 2.234274 2.249953
0.379766 2.231864 2.252433 0.007987 2.244445 2.260420
0.380918 2.241916 2.262834 0.008136 2.254699 2.270970
0.382070 2.252051 2.273320 0.008285 2.265035 2.281605
0.383222 2.262269 2.283889 0.008435 2.275455 2.292324
0.384374 2.272571 2.294544 0.008586 2.285958 2.303130
0.385526 2.282957 2.305285 0.008738 2.296547 2.314023
0.386678 2.293429 2.316112 0.008891 2.307222 2.325003
0.387830 2.303988 2.327027 0.009044 2.317983 2.336071
0.388982 2.314634 2.338031 0.009199 2.328832 2.347229
0.390134 2.325368 2.349123 0.009354 2.339769 2.358477
0.391285 2.336192 2.360306 0.009510 2.350796 2.369817
0.392437 2.347105 2.371580 0.009667 2.361913 2.381248
0.393589 2.358110 2.382946 0.009825 2.373121 2.392772
0.394741 2.369206 2.394405 0.009984 2.384421 2.404389
0.395893 2.380395 2.405958 0.010144 2.395814 2.416102
0.397045 2.391678 2.417605 0.010304 2.407301 2.427909
0.398197 2.403056 2.429348 0.010465 2.418883 2.439814
0.399349 2.414529 2.441188 0.010628 2.430560 2.451815
0.400501 2.426099 2.453125 0.010790 2.442335 2.463916
0.401653 2.437767 2.465161 0.010954 2.454207 2.476115
0.402805 2.449533 2.477296 0.011119 2.466178 2.488415
0.403957 2.461399 2.489532 0.011284 2.478248 2.500816
0.405109 2.473366 2.501870 0.011450 2.490419 2.513320
0.406260 2.485434 2.514310 0.011617 2.502692 2.525927
0.407412 2.497605 2.526853 0.011785 2.515068 2.538638
0.408564 2.509880 2.539501 0.011953 2.527548 2.551455
0.409716 2.522260 2.552255 0.012123 2.540133 2.564378
0.410868 2.534747 2.565116 0.012293 2.552823 2.577409
0.412020 2.547340 2.578085 0.012463 2.565621 2.590548
0.413172 2.560041 2.591162 0.012635 2.578527 2.603797
0.414324 2.572852 2.604350 0.012807 2.591543 2.617157
0.415476 2.585773 2.617649 0.012980 2.604669 2.630629
0.416628 2.598806 2.631060 0.013154 2.617906 2.644214
0.417780 2.611952 2.644585 0.013328 2.631256 2.657913
0.418932 2.625212 2.658224 0.013503 2.644721 2.671728
0.420083 2.638587 2.671979 0.013679 2.658300 2.685659
0.421235 2.652079 2.685852 0.013856 2.671996 2.699708
0.422387 2.665688 2.699842 0.014033 2.685809 2.713875
0.423539 2.679416 2.713952 0.014211 2.699742 2.728163
0.424691 2.693265 2.728183 0.014389 2.713794 2.742573
0.425843 2.707235 2.742536 0.014569 2.727968 2.757105
0.426995 2.721327 2.757012 0.014749 2.742264 2.771761
0.428147 2.735544 2.771613 0.014929 2.756684 2.786542
0.429299 2.749886 2.786340 0.015110 2.771230 2.801450
0.430451 2.764355 2.801194 0.015292 2.785902 2.816486
0.431603 2.778952 2.816176 0.015474 2.800702 2.831651
0.432755 2.793679 2.831289 0.015657 2.815631 2.846946
0.433907 2.808537 2.846532 0.015841 2.830692 2.862373
0.435058 2.823526 2.861909 0.016025 2.845884 2.877934
0.436210 2.838650 2.877419 0.016210 2.861210 2.893629
0.437362 2.853909 2.893065 0.016395 2.876670 2.909460
0.438514 2.869304 2.908848 0.016581 2.892268 2.925429
0.439666 2.884837 2.924770 0.016767 2.908003 2.941537
0.440818 2.900510 2.940831 0.016954 2.923877 2.957785
0.441970 2.916325 2.957034 0.017141 2.939893 2.974175
0.443122 2.932282 2.973380 0.017329 2.956051 2.990709
0.444274 2.948383 2.989870 0.017517 2.972353 3.007387
0.445426 2.964630 3.006507 0.017706 2.988801 3.024213
0.446578 2.981024 3.023291 0.017895 3.005396 3.041186
0.447730 2.997568 3.040224 0.018085 3.022139 3.058309
0.448881 3.014262 3.057308 0.018275 3.039033 3.075583
0.450033 3.031109 3.074545 0.018466 3.056080 3.093011
0.451185 3.048110 3.091936 0.018656 3.073280 3.110593
0.452337 3.065266 3.109483 0.018848 3.090636 3.128331
0.453489 3.082580 3.127188 0.019040 3.108148 3.146227
0.454641 3.100053 3.145052 0.019232 3.125820 3.164284
0.455793 3.117687 3.163077 0.019424 3.143653 3.182501
0.456945 3.135484 3.181265 0.019617 3.161648 3.200882
0.458097 3.153446 3.199618 0.019810 3.179808 3.219428
0.459249 3.171574 3.218137 0.020003 3.198134 3.238140
0.460401 3.189870 3.236825 0.020197 3.216628 3.257022
0.461553 3.208337 3.255683 0.020391 3.235292 3.276074
0.462705 3.226976 3.274713 0.020585 3.254128 3.295298
0.463856 3.245789 3.293918 0.020779 3.273138 3.314697
0.465008 3.264778 3.313298 0.020974 3.292324 3.334272
0.466160 3.283945 3.332856 0.021169 3.311688 3.354025
0.467312 3.303292 3.352595 0.021364 3.331231 3.373959
0.468464 3.322821 3.372516 0.021559 3.350957 3.394074
0.469616 3.342534 3.392621 0.021754 3.370867 3.414375
0.470768 3.362434 3.412912 0.021949 3.390962 3.434861
0.471920 3.382522 3.433391 0.022145 3.411246 3.455536
0.473072 3.402801 3.454061 0.022341 3.431721 3.476402
0.474224 3.423272 3.474924 0.022536 3.452388 3.497461
0.475376 3.443938 3.495982 0.022732 3.473250 3.518714
0.476528 3.464802 3.517237 0.022928 3.494309 3.540165
0.477679 3.485865 3.538691 0.023124 3.515568 3.561815
0.478831 3.507130 3.560348 0.023319 3.537028 3.583667
0.479983 3.528599 3.582208 0.023515 3.558693 3.605723
0.481135 3.550275 3.604275 0.023711 3.580564 3.627985
0.482287 3.572159 3.626550 0.023906 3.602644 3.650457
0.483439 3.594255 3.649037 0.024102 3.624935 3.673139
0.484591 3.616565 3.671738 0.024297 3.647440 3.696035
0.485743 3.639091 3.694655 0.024493 3.670162 3.719147
0.486895 3.661836 3.717790 0.024688 3.693103 3.742478
0.488047 3.684802 3.741147 0.024883 3.716265 3.766030
0.489199 3.707992 3.764728 0.025077 3.739651 3.789806
0.490351 3.731409 3.788536 0.025272 3.763264 3.813808
0.491503 3.755055 3.812573 0.025466 3.787107 3.838039
0.492654 3.778933 3.836842 0.025660 3.811182 3.862502
0.493806 3.803046 3.861346 0.025853 3.835492 3.887199
0.494958 3.827397 3.886087 0.026047 3.860040 3.912134
0.496110 3.851988 3.911069 0.026240 3.884829 3.937309
0.497262 3.876822 3.936294 0.026432 3.909862 3.962726
0.498414 3.901903 3.961765 0.026624 3.935141 3.988390
0.499566 3.927232 3.987486 0.026816 3.960670 4.014302
0.500718 3.952814 4.013458 0.027007 3.986452 4.040465
0.501870 3.978650 4.039686 0.027198 4.012489 4.066884
0.503022 4.004745 4.066173 0.027388 4.038785 4.093560
0.504174 4.031102 4.092920 0.027577 4.065343 4.120498
0.505326 4.057722 4.119933 0.027766 4.092166 4.147699
0.506477 4.084611 4.147213 0.027955 4.119258 4.175167
0.507629 4.111770 4.174764 0.028142 4.146622 4.202906
0.508781 4.139203 4.202590 0.028329 4.174260 4.230919
0.509933 4.166914 4.230693 0.028516 4.202178 4.259209
0.511085 4.194906 4.259078 0.028701 4.230377 4.287779
0.512237 4.223182 4.287748 0.028886 4.258862 4.316634
0.513389 4.251746 4.316706 0.029070 4.287636 4.345776
0.514541 4.280602 4.345955 0.029253 4.316702 4.375208
0.515693 4.309752 4.375500 0.029435 4.346065 4.404936
0.516845 4.339201 4.405344 0.029617 4.375728 4.434961
0.517997 4.368952 4.435491 0.029797 4.405694 4.465288
0.519149 4.399009 4.465945 0.029977 4.435968 4.495922
0.520301 4.429376 4.496709 0.030155 4.466554 4.526864
0.521452 4.460057 4.527788 0.030332 4.497455 4.558120
0.522604 4.491055 4.559184 0.030509 4.528676 4.589693
0.523756 4.522374 4.590904 0.030684 4.560220 4.621587
0.524908 4.554019 4.622949 0.030858 4.592092 4.653807
0.526060 4.585994 4.655326 0.031030 4.624295 4.686356
0.527212 4.618302 4.688037 0.031202 4.656835 4.719238
0.528364 4.650949 4.721087 0.031372 4.689715 4.752459
0.529516 4.683937 4.754480 0.031541 4.722940 4.786021
0.530668 4.717272 4.788222 0.031708 4.756513 4.819930
0.531820 4.750958 4.822315 0.031874 4.790441 4.854190
0.532972 4.784999 4.856766 0.032039 4.824727 4.888805
0.534124 4.819400 4.891578 0.032202 4.859375 4.923780
0.535275 4.854166 4.926755 0.032364 4.894392 4.959119
0.536427 4.889300 4.962304 0.032524 4.929780 4.994828
0.537579 4.924808 4.998229 0.032682 4.965546 5.030911
0.538731 4.960695 5.034534 0.032839 5.001695 5.067372
0.539883 4.996965 5.071224 0.032994 5.038230 5.104218
0.541035 5.033624 5.108305 0.033147 5.075158 5.141452
0.542187 5.070676 5.145782 0.033298 5.112483 5.179080
0.543339 5.108126 5.183659 0.033448 5.150211 5.217107
0.544491 5.145980 5.221943 0.033596 5.188348 5.255539
0.545643 5.184243 5.260639 0.033741 5.226897 5.294380
0.546795 5.222919 5.299751 0.033885 5.265866 5.333636
0.547947 5.262016 5.339286 0.034026 5.305259 5.373312
0.549098 5.301537 5.379249 0.034166 5.345083 5.413415
0.550250 5.341489 5.419646 0.034303 5.385343 5.453949
0.551402 5.381877 5.460483 0.034438 5.426045 5.494921
0.552554 5.422707 5.501765 0.034571 5.467194 5.536336
0.553706 5.463984 5.543499 0.034701 5.508798 5.578201
0.554858 5.505716 5.585691 0.034830 5.550862 5.620521
0.556010 5.547907 5.628347 0.034955 5.593392 5.663302
0.557162 5.590563 5.671473 0.035078 5.636394 5.706551
0.558314 5.633692 5.715075 0.035199 5.679876 5.750274
0.559466 5.677298 5.759161 0.035317 5.723844 5.794477
0.560618 5.721390 5.803736 0.035432 5.768304 5.839168
0.561770 5.765972 5.848807 0.035544 5.813263 5.884352
0.562922 5.811052 5.894382 0.035654 5.858728 5.930036
0.564073 5.856636 5.940467 0.035761 5.904706 5.976228
0.565225 5.902731 5.987069 0.035865 5.951204 6.022934
0.566377 5.949344 6.034195 0.035966 5.998230 6.070161
0.567529 5.996482 6.081853 0.036064 6.045790 6.117917
0.568681 6.044152 6.130050 0.036158 6.093892 6.166208
0.569833 6.092361 6.178794 0.036250 6.142544 6.215043
0.570985 6.141117 6.228091 0.036338 6.191753 6.264429
0.572137 6.190427 6.277951 0.036423 6.241528 6.314374
0.573289 6.240298 6.328380 0.036504 6.291876 6.364884
0.574441 6.290739 6.379387 0.036582 6.342805 6.415970
0.575593 6.341756 6.430980 0.036657 6.394324 6.467637
0.576745 6.393359 6.483168 0.036728 6.446440 6.519895
0.577896 6.445555 6.535958 0.036795 6.499163 6.572753
0.579048 6.498352 6.589359 0.036858 6.552501 6.626218
0.580200 6.551759 6.643381 0.036918 6.606463 6.680299
0.581352 6.605784 6.698031 0.036973 6.661058 6.735005
0.582504 6.660435 6.753320 0.037025 6.716295 6.790345
0.583656 6.715722 6.809255 0.037072 6.772183 6.846328
0.584808 6.771653 6.865847 0.037116 6.828732 6.902963
0.585960 6.828237 6.923105 0.037155 6.885950 6.960260
0.587112 6.885484 6.981039 0.037190 6.943849 7.018228
0.588264 6.943402 7.039658 0.037220 7.002438 7.076877
0.589416 7.002001 7.098972 0.037246 7.061726 7.136218
0.590568 7.061292 7.158992 0.037267 7.121725 7.196259
0.591720 7.121283 7.219728 0.037283 7.182445 7.257011
0.592871 7.181984 7.281190 0.037295 7.243895 7.318485
0.594023 7.243406 7.343390 0.037302 7.306088 7.380692
0.595175 7.305560 7.406338 0.037304 7.369034 7.443641
0.596327 7.368454 7.470044 0.037301 7.432744 7.507345
0.597479 7.432100 7.534522 0.037293 7.497229 7.571814
0.598631 7.496510 7.599781 0.037279 7.562502 7.637060
0.599783 7.561693 7.665834 0.037260 7.628573 7.703094
0.600935 7.627661 7.732692 0.037236 7.695456 7.769928
0.602087 7.694425 7.800368 0.037206 7.763162 7.837574
0.603239 7.761997 7.868874 0.037170 7.831703 7.906044
0.604391 7.830388 7.938222 0.037129 7.901093 7.975351
0.605543 7.899611 8.008425 0.037082 7.971343 8.045507
0.606694 7.969678 8.079497 0.037029 8.042468 8.116526
0.607846 8.040601 8.151450 0.036970 8.114481 8.188420
0.608998 8.112392 8.224298 0.036904 8.187394 8.261203
0.610150 8.185064 8.298055 0.036833 8.261222 8.334888
0.611302 8.258631 8.372734 0.036755 8.335980 8.409489
0.612454 8.333105 8.448351 0.036670 8.411681 8.485021
0.613606 8.408500 8.524918 0.036579 8.488339 8.561497
0.614758 8.484830 8.602452 0.036481 8.565971 8.638932
0.615910 8.562108 8.680966 0.036376 8.644590 8.717342
0.617062 8.640349 8.760477 0.036264 8.724213 8.796741
0.618214 8.719567 8.841000 0.036145 8.804855 8.877145
0.619366 8.799776 8.922550 0.036019 8.886532 8.958569
0.620518 8.880993 9.005145 0.035885 8.969260 9.041030
0.621669 8.963230 9.088800 0.035744 9.053056 9.124544
0.622821 9.046506 9.173532 0.035595 9.137937 9.209127
0.623973 9.130834 9.259358 0.035438 9.223920 9.294796
0.625125 9.216231 9.346296 0.035274 9.311022 9.381570
0.626277 9.302713 9.434364 0.035101 9.399262 9.469465
0.627429 9.390296 9.523578 0.034920 9.488658 9.558499
0.628581 9.478999 9.613959 0.034731 9.579228 9.648690
0.629733 9.568837 9.705524 0.034533 9.670991 9.740058
0.630885 9.659828 9.798294 0.034327 9.763966 9.832621
0.632037 9.751990 9.892286 0.034112 9.858174 9.926398
0.633189 9.845341 9.987521 0.033888 9.953633 10.021409
0.634341 9.939899 10.084020 0.033655 10.050365 10.117675
0.635492 10.035684 10.181803 0.033413 10.148391 10.215216
0.636644 10.132713 10.280891 0.033161 10.247730 10.314052
0.637796 10.231008 10.381305 0.032899 10.348406 10.414205
0.638948 10.330587 10.483068 0.032628 10.450440 10.515697
0.640100 10.431470 10.586202 0.032347 10.553854 10.618549
0.641252 10.533679 10.690729 0.032056 10.658672 10.722785
0.642404 10.637233 10.796672 0.031755 10.764917 10.828427
0.643556 10.742155 10.904056 0.031444 10.872612 10.935499
0.644708 10.848466 11.012904 0.031121 10.981782 11.044025
0.645860 10.956188 11.123240 0.030789 11.092452 11.154029
0.647012 11.065343 11.235091 0.030445 11.204647 11.265536
0.648164 11.175955 11.348482 0.030090 11.318392 11.378571
0.649316 11.288047 11.463438 0.029723 11.433715 11.493161
0.650467 11.401642 11.579986 0.029345 11.550641 11.609332
0.651619 11.516764 11.698154 0.028956 11.669198 11.727110
0.652771 11.633440 11.817969 0.028555 11.789415 11.846524
0.653923 11.751692 11.939460 0.028141 11.911319 11.967601
0.655075 11.871548 12.062655 0.027715 12.034939 12.090370
0.656227 11.993033 12.187583 0.027277 12.160306 12.214860
0.657379 12.116173 12.314276 0.026826 12.287450 12.341102
0.658531 12.240997 12.442762 0.026362 12.416400 12.469125
0.659683 12.367531 12.573075 0.025885 12.547190 12.598960
0.660835 12.495804 12.705245 0.025395 12.679850 12.730640
0.661987 12.625844 12.839306 0.024891 12.814414 12.864197
0.663139 12.757680 12.975290 0.024374 12.950916 12.999663
0.664290 12.891343 13.113231 0.023842 13.089389 13.137073
0.665442 13.026863 13.253165 0.023296 13.229869 13.276461
0.666594 13.164270 13.395127 0.022736 13.372391 13.417862
0.667746 13.303597 13.539152 0.022161 13.516991 13.561313
0.668898 13.444875 13.685278 0.021571 13.663707 13.706849
0.670050 13.588137 13.833543 0.020966 13.812577 13.854509
0.671202 13.733417 13.983985 0.020346 13.963639 14.004330
0.672354 13.880749 14.136643 0.019710 14.116934 14.156353
0.673506 14.030168 14.291558 0.019058 14.272501 14.310616
0.674658 14.181709 14.448771 0.018389 14.430381 14.467160
0.675810 14.335408 14.608323 0.017705 14.590618 14.626028
0.676962 14.491303 14.770259 0.017004 14.753255 14.787262
0.678114 14.649430 14.934620 0.016286 14.918334 14.950906
0.679265 14.809829 15.101453 0.015551 15.085902 15.117004
0.680417 14.972539 15.270802 0.014799 15.256004 15.285601
0.681569 15.137599 15.442716 0.014029 15.428687 15.456745
0.682721 15.305050 15.617241 0.013241 15.603999 15.630482
0.683873 15.474935 15.794426 0.012436 15.781990 15.806862
0.685025 15.647294 15.974321 0.011613 15.962709 15.985934
0.686177 15.822173 16.156978 0.010771 16.146207 16.167749
0.687329 15.999614 16.342449 0.009912 16.332537 16.352360
0.688481 16.179664 16.530786 0.009034 16.521752 16.539821
0.689633 16.362368 16.722045 0.008139 16.713906 16.730185
0.690785 16.547773 16.916282 0.007228 16.909054 16.923509
0.691937 16.735928 17.113553 0.006301 17.107252 17.119853
0.693088 16.926880 17.313916 0.005362 17.308555 17.319278
0.694240 17.120681 17.517433 0.004416 17.513016 17.521849
0.695392 17.317381 17.724163 0.003478 17.720685 17.727640
0.696544 17.517032 17.934169 0.002578 17.931590 17.936747
0.697696 17.719688 18.147515 0.001818 18.145697 18.149333
0.698848 17.925403 18.364267 0.001488 18.362779 18.365754
0.700000 18.134233 18.584491 0.001876 18.582616 18.586367


==> plot_data/lee-yang_whole_correlator_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.100000 -7.983616 -8.069599 0.116989 -8.186588 -7.952609
0.101667 -7.921065 -8.005503 0.114872 -8.120374 -7.890631
0.103333 -7.859896 -7.942821 0.112795 -8.055616 -7.830026
0.105000 -7.800055 -7.881500 0.110758 -7.992259 -7.770742
0.106667 -7.741493 -7.821489 0.108760 -7.930250 -7.712729
0.108333 -7.684162 -7.762739 0.106799 -7.869539 -7.655940
0.110000 -7.628017 -7.705205 0.104874 -7.810079 -7.600330
0.111667 -7.573015 -7.648842 0.102985 -7.751827 -7.545857
0.113333 -7.519117 -7.593609 0.101129 -7.694738 -7.492481
0.115000 -7.466284 -7.539468 0.099305 -7.638773 -7.440162
0.116667 -7.414478 -7.486380 0.097514 -7.583894 -7.388865
0.118333 -7.363666 -7.434310 0.095754 -7.530064 -7.338555
0.120000 -7.313814 -7.383224 0.094024 -7.477248 -7.289199
0.121667 -7.264890 -7.333089 0.092324 -7.425412 -7.240765
0.123333 -7.216864 -7.283875 0.090651 -7.374526 -7.193224
0.125000 -7.169707 -7.235552 0.089007 -7.324559 -7.146545
0.126667 -7.123393 -7.188093 0.087389 -7.275482 -7.100703
0.128333 -7.077894 -7.141469 0.085798 -7.227268 -7.055671
0.130000 -7.033185 -7.095656 0.084233 -7.179889 -7.011424
0.131667 -6.989242 -7.050629 0.082692 -7.133321 -6.967937
0.133333 -6.946043 -7.006364 0.081176 -7.087540 -6.925188
0.135000 -6.903564 -6.962838 0.079684 -7.042522 -6.883155
0.136667 -6.861786 -6.920031 0.078214 -6.998245 -6.841817
0.138333 -6.820687 -6.877921 0.076768 -6.954688 -6.801153
0.140000 -6.780249 -6.836488 0.075343 -6.911831 -6.761144
0.141667 -6.740452 -6.795713 0.073940 -6.869653 -6.721772
0.143333 -6.701278 -6.755577 0.072558 -6.828136 -6.683019
0.145000 -6.662711 -6.716064 0.071197 -6.787261 -6.644867
0.146667 -6.624734 -6.677156 0.069856 -6.747013 -6.607300
0.148333 -6.587330 -6.638837 0.068535 -6.707372 -6.570302
0.150000 -6.550485 -6.601091 0.067233 -6.668324 -6.533858
0.151667 -6.514183 -6.563903 0.065950 -6.629853 -6.497953
0.153333 -6.478411 -6.527258 0.064686 -6.591944 -6.462572
0.155000 -6.443154 -6.491143 0.063440 -6.554582 -6.427703
0.156667 -6.408400 -6.455543 0.062211 -6.517754 -6.393332
0.158333 -6.374136 -6.420446 0.061000 -6.481446 -6.359446
0.160000 -6.340349 -6.385840 0.059806 -6.445646 -6.326034
0.161667 -6.307028 -6.351712 0.058629 -6.410340 -6.293083
0.163333 -6.274161 -6.318050 0.057468 -6.375518 -6.260582
0.165000 -6.241737 -6.284843 0.056323 -6.341166 -6.228519
0.166667 -6.209746 -6.252080 0.055195 -6.307275 -6.196885
0.168333 -6.178176 -6.219751 0.054081 -6.273832 -6.165670
0.170000 -6.147019 -6.187845 0.052983 -6.240828 -6.134862
0.171667 -6.116265 -6.156353 0.051900 -6.208253 -6.104452
0.173333 -6.085903 -6.125264 0.050832 -6.176096 -6.074432
0.175000 -6.055926 -6.094571 0.049778 -6.144349 -6.044792
0.176667 -6.026324 -6.064263 0.048738 -6.113001 -6.015524
0.178333 -5.997089 -6.034332 0.047713 -6.082045 -5.986619
0.180000 -5.968213 -6.004770 0.046701 -6.051470 -5.958069
0.181667 -5.939688 -5.975568 0.045703 -6.021270 -5.929865
0.183333 -5.911506 -5.946719 0.044717 -5.991437 -5.902002
0.185000 -5.883660 -5.918215 0.043745 -5.961961 -5.874470
0.186667 -5.856142 -5.890049 0.042786 -5.932835 -5.847263
0.188333 -5.828946 -5.862213 0.041840 -5.904053 -5.820373
0.190000 -5.802064 -5.834701 0.040906 -5.875607 -5.793795
0.191667 -5.775491 -5.807506 0.039984 -5.847490 -5.767521
0.193333 -5.749219 -5.780620 0.039075 -5.819695 -5.741546
0.195000 -5.723242 -5.754039 0.038177 -5.792216 -5.715862
0.196667 -5.697555 -5.727755 0.037291 -5.765046 -5.690464
0.198333 -5.672152 -5.701762 0.036417 -5.738179 -5.665345
0.200000 -5.647026 -5.676056 0.035554 -5.711610 -5.640502
0.201667 -5.622172 -5.650629 0.034702 -5.685332 -5.615927
0.203333 -5.597586 -5.625477 0.033862 -5.659339 -5.591615
0.205000 -5.573261 -5.600594 0.033032 -5.633626 -5.567562
0.206667 -5.549192 -5.575975 0.032214 -5.608189 -5.543761
0.208333 -5.525375 -5.551615 0.031406 -5.583021 -5.520209
0.210000 -5.501805 -5.527509 0.030608 -5.558117 -5.496901
0.211667 -5.478477 -5.503652 0.029821 -5.533472 -5.473831
0.213333 -5.455386 -5.480039 0.029044 -5.509083 -5.450995
0.215000 -5.432529 -5.456666 0.028277 -5.484943 -5.428388
0.216667 -5.409900 -5.433528 0.027521 -5.461049 -5.406008
0.218333 -5.387495 -5.410622 0.026774 -5.437396 -5.383848
0.220000 -5.365311 -5.387942 0.026037 -5.413979 -5.361905
0.221667 -5.343343 -5.365485 0.025309 -5.390795 -5.340176
0.223333 -5.321588 -5.343247 0.024592 -5.367838 -5.318655
0.225000 -5.300041 -5.321223 0.023883 -5.345107 -5.297340
0.226667 -5.278699 -5.299411 0.023184 -5.322595 -5.276227
0.228333 -5.257559 -5.277806 0.022495 -5.300301 -5.255311
0.230000 -5.236616 -5.256404 0.021814 -5.278219 -5.234590
0.231667 -5.215867 -5.235203 0.021143 -5.256346 -5.214060
0.233333 -5.195309 -5.214198 0.020480 -5.234679 -5.193718
0.235000 -5.174939 -5.193387 0.019827 -5.213214 -5.173560
0.236667 -5.154754 -5.172765 0.019182 -5.191948 -5.153583
0.238333 -5.134749 -5.152331 0.018547 -5.170877 -5.133784
0.240000 -5.114923 -5.132080 0.017920 -5.149999 -5.114160
0.241667 -5.095272 -5.112010 0.017301 -5.129311 -5.094708
0.243333 -5.075794 -5.092117 0.016692 -5.108808 -5.075425
0.245000 -5.056485 -5.072399 0.016090 -5.088489 -5.056308
0.246667 -5.037342 -5.052853 0.015498 -5.068351 -5.037355
0.248333 -5.018364 -5.033475 0.014914 -5.048389 -5.018562
0.250000 -4.999547 -5.014265 0.014338 -5.028603 -4.999926
0.251667 -4.980889 -4.995217 0.013772 -5.008989 -4.981446
0.253333 -4.962387 -4.976331 0.013213 -4.989544 -4.963118
0.255000 -4.944038 -4.957604 0.012663 -4.970267 -4.944940
0.256667 -4.925841 -4.939032 0.012122 -4.951154 -4.926910
0.258333 -4.907793 -4.920614 0.011590 -4.932204 -4.909024
0.260000 -4.889891 -4.902347 0.011066 -4.913413 -4.891281
0.261667 -4.872133 -4.884229 0.010551 -4.894780 -4.873678
0.263333 -4.854518 -4.866257 0.010045 -4.876302 -4.856212
0.265000 -4.837042 -4.848430 0.009548 -4.857979 -4.838882
0.266667 -4.819704 -4.830745 0.009061 -4.839806 -4.821684
0.268333 -4.802502 -4.813200 0.008584 -4.821784 -4.804616
0.270000 -4.785433 -4.795793 0.008116 -4.803909 -4.787677
0.271667 -4.768496 -4.778521 0.007659 -4.786181 -4.770862
0.273333 -4.751689 -4.761384 0.007214 -4.768597 -4.754170
0.275000 -4.735009 -4.744378 0.006780 -4.751158 -4.737598
0.276667 -4.718455 -4.727502 0.006358 -4.733860 -4.721144
0.278333 -4.702025 -4.710754 0.005951 -4.716705 -4.704803
0.280000 -4.685717 -4.694133 0.005558 -4.699691 -4.688574
0.281667 -4.669529 -4.677635 0.005183 -4.682818 -4.672453
0.283333 -4.653461 -4.661260 0.004826 -4.666086 -4.656435
0.285000 -4.637509 -4.645006 0.004490 -4.649496 -4.640516
0.286667 -4.621672 -4.628871 0.004179 -4.633050 -4.624693
0.288333 -4.605949 -4.612854 0.003896 -4.616750 -4.608958
0.290000 -4.590338 -4.596952 0.003645 -4.600597 -4.593307
0.291667 -4.574837 -4.581164 0.003432 -4.584597 -4.577732
0.293333 -4.559446 -4.565489 0.003262 -4.568751 -4.562228
0.295000 -4.544162 -4.549925 0.003138 -4.553064 -4.546787
0.296667 -4.528983 -4.534471 0.003065 -4.537536 -4.531405
0.298333 -4.513909 -4.519124 0.003044 -4.522168 -4.516080
0.300000 -4.498938 -4.503884 0.003073 -4.506957 -4.500811
0.301667 -4.484069 -4.488749 0.003149 -4.491898 -4.485600
0.303333 -4.469300 -4.473718 0.003267 -4.476985 -4.470451
0.305000 -4.454630 -4.458789 0.003420 -4.462209 -4.455368
0.306667 -4.440057 -4.443961 0.003603 -4.447564 -4.440357
0.308333 -4.425581 -4.429232 0.003810 -4.433041 -4.425422
0.310000 -4.411199 -4.414602 0.004034 -4.418636 -4.410567
0.311667 -4.396911 -4.400068 0.004274 -4.404342 -4.395795
0.313333 -4.382716 -4.385630 0.004523 -4.390154 -4.381107
0.315000 -4.368612 -4.371287 0.004781 -4.376068 -4.366506
0.316667 -4.354598 -4.357037 0.005045 -4.362082 -4.351992
0.318333 -4.340673 -4.342879 0.005312 -4.348191 -4.337566
0.320000 -4.326835 -4.328812 0.005582 -4.334394 -4.323229
0.321667 -4.313084 -4.314834 0.005854 -4.320688 -4.308980
0.323333 -4.299419 -4.300945 0.006125 -4.307070 -4.294820
0.325000 -4.285838 -4.287143 0.006396 -4.293540 -4.280747
0.326667 -4.272340 -4.273428 0.006667 -4.280095 -4.266761
0.328333 -4.258924 -4.259798 0.006935 -4.266733 -4.252862
0.330000 -4.245590 -4.246252 0.007202 -4.253454 -4.239050
0.331667 -4.232336 -4.232789 0.007467 -4.240256 -4.225322
0.333333 -4.219161 -4.219408 0.007729 -4.227137 -4.211680
0.335000 -4.206064 -4.206108 0.007988 -4.214096 -4.198121
0.336667 -4.193045 -4.192889 0.008244 -4.201133 -4.184645
0.338333 -4.180101 -4.179748 0.008497 -4.188245 -4.171251
0.340000 -4.167233 -4.166686 0.008747 -4.175432 -4.157939
0.341667 -4.154440 -4.153700 0.008993 -4.162694 -4.144707
0.343333 -4.141720 -4.140791 0.009236 -4.150027 -4.131555
0.345000 -4.129072 -4.127957 0.009476 -4.137433 -4.118481
0.346667 -4.116497 -4.115198 0.009712 -4.124910 -4.105486
0.348333 -4.103992 -4.102512 0.009944 -4.112456 -4.092568
0.350000 -4.091557 -4.089899 0.010173 -4.100071 -4.079726
0.351667 -4.079191 -4.077357 0.010398 -4.087755 -4.066960
0.353333 -4.066893 -4.064887 0.010619 -4.075505 -4.054268
0.355000 -4.054664 -4.052486 0.010836 -4.063322 -4.041650
0.356667 -4.042500 -4.040155 0.011050 -4.051205 -4.029105
0.358333 -4.030403 -4.027892 0.011260 -4.039152 -4.016633
0.360000 -4.018371 -4.015697 0.011466 -4.027163 -4.004232
0.361667 -4.006403 -4.003569 0.011668 -4.015237 -3.991901
0.363333 -3.994499 -3.991507 0.011867 -4.003374 -3.979641
0.365000 -3.982657 -3.979510 0.012061 -3.991572 -3.967449
0.366667 -3.970878 -3.967578 0.012252 -3.979831 -3.955326
0.368333 -3.959160 -3.955710 0.012440 -3.968150 -3.943270
0.370000 -3.947503 -3.943905 0.012623 -3.956528 -3.931282
0.371667 -3.935906 -3.932162 0.012803 -3.944965 -3.919359
0.373333 -3.924369 -3.920481 0.012979 -3.933460 -3.907502
0.375000 -3.912890 -3.908861 0.013151 -3.922012 -3.895710
0.376667 -3.901468 -3.897301 0.013320 -3.910621 -3.883981
0.378333 -3.890105 -3.885801 0.013485 -3.899286 -3.872316
0.380000 -3.878798 -3.874360 0.013646 -3.888006 -3.860714
0.381667 -3.867546 -3.862977 0.013804 -3.876781 -3.849174
0.383333 -3.856351 -3.851652 0.013958 -3.865610 -3.837694
0.385000 -3.845210 -3.840384 0.014108 -3.854493 -3.826276
0.386667 -3.834123 -3.829173 0.014255 -3.843428 -3.814917
0.388333 -3.823090 -3.818017 0.014399 -3.832415 -3.803618
0.390000 -3.812109 -3.806916 0.014538 -3.821454 -3.792377
0.391667 -3.801182 -3.795870 0.014675 -3.810544 -3.781195
0.393333 -3.790305 -3.784877 0.014807 -3.799685 -3.770070
0.395000 -3.779480 -3.773938 0.014937 -3.788875 -3.759002
0.396667 -3.768706 -3.763052 0.015062 -3.778115 -3.747990
0.398333 -3.757982 -3.752218 0.015185 -3.767403 -3.737034
0.400000 -3.747307 -3.741436 0.015304 -3.756740 -3.726133
0.401667 -3.736681 -3.730705 0.015419 -3.746124 -3.715286
0.403333 -3.726104 -3.720024 0.015531 -3.735556 -3.704493
0.405000 -3.715575 -3.709394 0.015640 -3.725034 -3.693754
0.406667 -3.705093 -3.698813 0.015745 -3.714558 -3.683067
0.408333 -3.694658 -3.688281 0.015848 -3.704128 -3.672433
0.410000 -3.684269 -3.677797 0.015946 -3.693743 -3.661850
0.411667 -3.673926 -3.667361 0.016042 -3.683403 -3.651319
0.413333 -3.663629 -3.656972 0.016134 -3.673107 -3.640838
0.415000 -3.653376 -3.646631 0.016223 -3.662854 -3.630407
0.416667 -3.643168 -3.636336 0.016309 -3.652645 -3.620026
0.418333 -3.633004 -3.626086 0.016392 -3.642479 -3.609694
0.420000 -3.622883 -3.615883 0.016472 -3.632354 -3.599411
0.421667 -3.612805 -3.605724 0.016548 -3.622272 -3.589176
0.423333 -3.602770 -3.595609 0.016621 -3.612231 -3.578988
0.425000 -3.592777 -3.585539 0.016692 -3.602231 -3.568847
0.426667 -3.582825 -3.575512 0.016759 -3.592271 -3.558753
0.428333 -3.572915 -3.565528 0.016823 -3.582351 -3.548705
0.430000 -3.563046 -3.555587 0.016884 -3.572471 -3.538703
0.431667 -3.553216 -3.545688 0.016942 -3.562630 -3.528746
0.433333 -3.543427 -3.535831 0.016997 -3.552828 -3.518834
0.435000 -3.533677 -3.526015 0.017049 -3.543065 -3.508966
0.436667 -3.523966 -3.516241 0.017098 -3.533339 -3.499142
0.438333 -3.514294 -3.506506 0.017145 -3.523651 -3.489362
0.440000 -3.504660 -3.496812 0.017188 -3.514000 -3.479624
0.441667 -3.495064 -3.487157 0.017228 -3.504385 -3.469929
0.443333 -3.485505 -3.477542 0.017266 -3.494808 -3.460276
0.445000 -3.475984 -3.467965 0.017301 -3.485266 -3.450665
0.446667 -3.466499 -3.458427 0.017332 -3.475760 -3.441095
0.448333 -3.457050 -3.448927 0.017362 -3.466289 -3.431565
0.450000 -3.447637 -3.439465 0.017388 -3.456853 -3.422077
0.451667 -3.438260 -3.430040 0.017411 -3.447451 -3.412628
0.453333 -3.428918 -3.420651 0.017432 -3.438084 -3.403219
0.455000 -3.419611 -3.411300 0.017450 -3.428750 -3.393849
0.456667 -3.410338 -3.401984 0.017466 -3.419450 -3.384518
0.458333 -3.401099 -3.392704 0.017478 -3.410183 -3.375226
0.460000 -3.391894 -3.383460 0.017489 -3.400949 -3.365972
0.461667 -3.382722 -3.374251 0.017496 -3.391747 -3.356755
0.463333 -3.373583 -3.365076 0.017501 -3.382577 -3.347576
0.465000 -3.364477 -3.355936 0.017503 -3.373439 -3.338433
0.466667 -3.355404 -3.346830 0.017503 -3.364332 -3.329327
0.468333 -3.346362 -3.337757 0.017500 -3.355257 -3.320258
0.470000 -3.337352 -3.328718 0.017494 -3.346212 -3.311224
0.471667 -3.328373 -3.319712 0.017486 -3.337198 -3.302226
0.473333 -3.319425 -3.310738 0.017475 -3.328214 -3.293263
0.475000 -3.310508 -3.301797 0.017462 -3.319259 -3.284334
0.476667 -3.301621 -3.292887 0.017447 -3.310334 -3.275440
0.478333 -3.292764 -3.284010 0.017429 -3.301439 -3.266581
0.480000 -3.283937 -3.275163 0.017409 -3.292572 -3.257755
0.481667 -3.275140 -3.266348 0.017386 -3.283734 -3.248962
0.483333 -3.266371 -3.257563 0.017361 -3.274924 -3.240203
0.485000 -3.257632 -3.248809 0.017333 -3.266142 -3.231476
0.486667 -3.248921 -3.240085 0.017303 -3.257388 -3.222782
0.488333 -3.240238 -3.231391 0.017271 -3.248662 -3.214119
0.490000 -3.231583 -3.222726 0.017236 -3.239962 -3.205489
0.491667 -3.222955 -3.214090 0.017200 -3.231289 -3.196890
0.493333 -3.214355 -3.205483 0.017160 -3.222643 -3.188322
0.495000 -3.205782 -3.196905 0.017119 -3.214024 -3.179786
0.496667 -3.197236 -3.188355 0.017075 -3.205430 -3.171279
0.498333 -3.188716 -3.179833 0.017030 -3.196862 -3.162803
0.500000 -3.180222 -3.171338 0.016981 -3.188320 -3.154357
0.501667 -3.171755 -3.162871 0.016931 -3.179803 -3.145940
0.503333 -3.163313 -3.154432 0.016879 -3.171310 -3.137553
0.505000 -3.154896 -3.146019 0.016824 -3.162843 -3.129195
0.506667 -3.146504 -3.137632 0.016767 -3.154400 -3.120865
0.508333 -3.138138 -3.129272 0.016708 -3.145981 -3.112564
0.510000 -3.129796 -3.120939 0.016647 -3.137586 -3.104291
0.511667 -3.121478 -3.112630 0.016584 -3.129215 -3.096046
0.513333 -3.113184 -3.104348 0.016519 -3.120867 -3.087829
0.515000 -3.104914 -3.096090 0.016452 -3.112542 -3.079638
0.516667 -3.096668 -3.087858 0.016383 -3.104241 -3.071475
0.518333 -3.088445 -3.079650 0.016312 -3.095962 -3.063339
0.520000 -3.080245 -3.071467 0.016238 -3.087705 -3.055229
0.521667 -3.072067 -3.063308 0.016163 -3.079471 -3.047145
0.523333 -3.063912 -3.055173 0.016086 -3.071259 -3.039087
0.525000 -3.055780 -3.047061 0.016007 -3.063068 -3.031055
0.526667 -3.047670 -3.038974 0.015926 -3.054899 -3.023048
0.528333 -3.039581 -3.030909 0.015843 -3.046751 -3.015066
0.530000 -3.031514 -3.022867 0.015758 -3.038625 -3.007109
0.531667 -3.023468 -3.014848 0.015671 -3.030519 -2.999177
0.533333 -3.015444 -3.006851 0.015582 -3.022434 -2.991269
0.535000 -3.007440 -2.998877 0.015492 -3.014369 -2.983385
0.536667 -2.999457 -2.990924 0.015400 -3.006324 -2.975525
0.538333 -2.991494 -2.982994 0.015306 -2.998299 -2.967688
0.540000 -2.983551 -2.975085 0.015210 -2.990294 -2.959875
0.541667 -2.975629 -2.967197 0.015112 -2.982309 -2.952085
0.543333 -2.967726 -2.959330 0.015012 -2.974342 -2.944317
0.545000 -2.959842 -2.951484 0.014911 -2.966395 -2.936573
0.546667 -2.951978 -2.943658 0.014808 -2.958466 -2.928850
0.548333 -2.944133 -2.935853 0.014703 -2.950557 -2.921150
0.550000 -2.936307 -2.928068 0.014597 -2.942665 -2.913471
0.551667 -2.928499 -2.920303 0.014489 -2.934792 -2.905814
0.553333 -2.920710 -2.912558 0.014379 -2.926937 -2.898178
0.555000 -2.912939 -2.904832 0.014268 -2.919100 -2.890564
0.556667 -2.905186 -2.897125 0.014155 -2.911280 -2.882970
0.558333 -2.897450 -2.889437 0.014040 -2.903478 -2.875397
0.560000 -2.889732 -2.881768 0.013924 -2.895692 -2.867845
0.561667 -2.882032 -2.874118 0.013806 -2.887924 -2.860312
0.563333 -2.874348 -2.866486 0.013687 -2.880173 -2.852800
0.565000 -2.866682 -2.858872 0.013566 -2.872438 -2.845307
0.566667 -2.859032 -2.851277 0.013443 -2.864720 -2.837833
0.568333 -2.851399 -2.843698 0.013319 -2.857018 -2.830379
0.570000 -2.843782 -2.836138 0.013194 -2.849331 -2.822944
0.571667 -2.836181 -2.828594 0.013066 -2.841661 -2.815528
0.573333 -2.828596 -2.821068 0.012938 -2.834006 -2.808130
0.575000 -2.821026 -2.813559 0.012808 -2.826367 -2.800751
0.576667 -2.813472 -2.806066 0.012677 -2.818743 -2.793390
0.578333 -2.805934 -2.798590 0.012544 -2.811134 -2.786046
0.580000 -2.798410 -2.791130 0.012409 -2.803539 -2.778721
0.581667 -2.790901 -2.783686 0.012274 -2.795960 -2.771413
0.583333 -2.783407 -2.776258 0.012137 -2.788395 -2.764122
0.585000 -2.775928 -2.768846 0.011998 -2.780844 -2.756848
0.586667 -2.768463 -2.761449 0.011858 -2.773307 -2.749591
0.588333 -2.761012 -2.754067 0.011717 -2.765784 -2.742350
0.590000 -2.753574 -2.746701 0.011575 -2.758275 -2.735126
0.591667 -2.746151 -2.739349 0.011431 -2.750780 -2.727918
0.593333 -2.738741 -2.732012 0.011286 -2.743298 -2.720726
0.595000 -2.731344 -2.724689 0.011139 -2.735829 -2.713550
0.596667 -2.723961 -2.717381 0.010992 -2.728373 -2.706389
0.598333 -2.716590 -2.710087 0.010843 -2.720930 -2.699244
0.600000 -2.709233 -2.702806 0.010693 -2.713499 -2.692114
0.601667 -2.701887 -2.695540 0.010541 -2.706081 -2.684998
0.603333 -2.694555 -2.688287 0.010389 -2.698675 -2.677898
0.605000 -2.687234 -2.681047 0.010235 -2.691282 -2.670811
0.606667 -2.679925 -2.673820 0.010080 -2.683900 -2.663739
0.608333 -2.672629 -2.666606 0.009924 -2.676530 -2.656682
0.610000 -2.665343 -2.659405 0.009767 -2.669172 -2.649638
0.611667 -2.658070 -2.652216 0.009609 -2.661825 -2.642607
0.613333 -2.650807 -2.645040 0.009449 -2.654489 -2.635590
0.615000 -2.643556 -2.637875 0.009289 -2.647164 -2.628587
0.616667 -2.636316 -2.630723 0.009127 -2.639850 -2.621596
0.618333 -2.629086 -2.623583 0.008965 -2.632547 -2.614618
0.620000 -2.621867 -2.616454 0.008801 -2.625255 -2.607653
0.621667 -2.614658 -2.609336 0.008636 -2.617972 -2.600700
0.623333 -2.607460 -2.602230 0.008470 -2.610700 -2.593760
0.625000 -2.600271 -2.595135 0.008303 -2.603438 -2.586831
0.626667 -2.593092 -2.588050 0.008136 -2.596186 -2.579914
0.628333 -2.585923 -2.580976 0.007967 -2.588943 -2.573009
0.630000 -2.578763 -2.573913 0.007797 -2.581710 -2.566116
0.631667 -2.571613 -2.566859 0.007627 -2.574486 -2.559233
0.633333 -2.564471 -2.559816 0.007455 -2.567271 -2.552361
0.635000 -2.557339 -2.552783 0.007282 -2.560065 -2.545501
0.636667 -2.550215 -2.545760 0.007109 -2.552868 -2.538651
0.638333 -2.543100 -2.538745 0.006935 -2.545680 -2.531811
0.640000 -2.535993 -2.531741 0.006759 -2.538500 -2.524981
0.641667 -2.528894 -2.524745 0.006583 -2.531328 -2.518162
0.643333 -2.521803 -2.517758 0.006407 -2.524165 -2.511352
0.645000 -2.514721 -2.510780 0.006229 -2.517009 -2.504552
0.646667 -2.507645 -2.503811 0.006050 -2.509861 -2.497761
0.648333 -2.500577 -2.496850 0.005871 -2.502721 -2.490979
0.650000 -2.493517 -2.489897 0.005691 -2.495588 -2.484206
0.651667 -2.486464 -2.482952 0.005510 -2.488462 -2.477442
0.653333 -2.479417 -2.476015 0.005328 -2.481344 -2.470687
0.655000 -2.472377 -2.469086 0.005146 -2.474232 -2.463940
0.656667 -2.465344 -2.462164 0.004963 -2.467127 -2.457201
0.658333 -2.458317 -2.455249 0.004779 -2.460028 -2.450470
0.660000 -2.451296 -2.448341 0.004595 -2.452936 -2.443747
0.661667 -2.444282 -2.441441 0.004410 -2.445850 -2.437031
0.663333 -2.437273 -2.434546 0.004224 -2.438770 -2.430323
0.665000 -2.430269 -2.427659 0.004037 -2.431696 -2.423622
0.666667 -2.423272 -2.420777 0.003850 -2.424628 -2.416927
0.668333 -2.416279 -2.413902 0.003662 -2.417565 -2.410240
0.670000 -2.409292 -2.407033 0.003474 -2.410507 -2.403559
0.671667 -2.402309 -2.400169 0.003285 -2.403454 -2.396884
0.673333 -2.395331 -2.393311 0.003096 -2.396407 -2.390215
0.675000 -2.388358 -2.386458 0.002906 -2.389364 -2.383552
0.676667 -2.381389 -2.379610 0.002715 -2.382326 -2.376895
0.678333 -2.374424 -2.372768 0.002524 -2.375292 -2.370244
0.680000 -2.367463 -2.365930 0.002333 -2.368262 -2.363597
0.681667 -2.360506 -2.359096 0.002140 -2.361237 -2.356956
0.683333 -2.353552 -2.352267 0.001948 -2.354215 -2.350319
0.685000 -2.346602 -2.345442 0.001755 -2.347197 -2.343687
0.686667 -2.339655 -2.338621 0.001561 -2.340182 -2.337060
0.688333 -2.332711 -2.331804 0.001367 -2.333171 -2.330436
0.690000 -2.325770 -2.324990 0.001173 -2.326163 -2.323817
0.691667 -2.318831 -2.318180 0.000978 -2.319158 -2.317201
0.693333 -2.311895 -2.311372 0.000783 -2.312156 -2.310589
0.695000 -2.304961 -2.304568 0.000588 -2.305156 -2.303980
0.696667 -2.298029 -2.297766 0.000392 -2.298159 -2.297374
0.698333 -2.291099 -2.290967 0.000196 -2.291163 -2.290771
0.700000 -2.284171 -2.284171 0.000007 -2.284178 -2.284163
0.701667 -2.277244 -2.277376 0.000198 -2.277574 -2.277179
0.703333 -2.270318 -2.270583 0.000395 -2.270978 -2.270189
0.705000 -2.263394 -2.263792 0.000592 -2.264384 -2.263200
0.706667 -2.256470 -2.257003 0.000789 -2.257792 -2.256213
0.708333 -2.249546 -2.250214 0.000987 -2.251202 -2.249227
0.710000 -2.242624 -2.243427 0.001185 -2.244612 -2.242242
0.711667 -2.235701 -2.236641 0.001384 -2.238024 -2.235257
0.713333 -2.228778 -2.229855 0.001582 -2.231437 -2.228273
0.715000 -2.221855 -2.223069 0.001781 -2.224850 -2.221289
0.716667 -2.214932 -2.216284 0.001980 -2.218264 -2.214304
0.718333 -2.208008 -2.209499 0.002179 -2.211677 -2.207320
0.720000 -2.201083 -2.202713 0.002378 -2.205091 -2.200335
0.721667 -2.194157 -2.195927 0.002577 -2.198504 -2.193350
0.723333 -2.187230 -2.189140 0.002776 -2.191916 -2.186364
0.725000 -2.180301 -2.182352 0.002975 -2.185327 -2.179377
0.726667 -2.173371 -2.175563 0.003175 -2.178738 -2.172388
0.728333 -2.166438 -2.168772 0.003374 -2.172147 -2.165398
0.730000 -2.159504 -2.161980 0.003574 -2.165554 -2.158406
0.731667 -2.152567 -2.155186 0.003773 -2.158959 -2.151413
0.733333 -2.145627 -2.148390 0.003973 -2.152362 -2.144417
0.735000 -2.138684 -2.141591 0.004172 -2.145763 -2.137419
0.736667 -2.131739 -2.134790 0.004372 -2.139161 -2.130418
0.738333 -2.124789 -2.127985 0.004571 -2.132556 -2.123414
0.740000 -2.117837 -2.121178 0.004770 -2.125948 -2.116408
0.741667 -2.110880 -2.114367 0.004969 -2.119336 -2.109398
0.743333 -2.103919 -2.107552 0.005168 -2.112721 -2.102384
0.745000 -2.096954 -2.100734 0.005367 -2.106101 -2.095367
0.746667 -2.089984 -2.093911 0.005566 -2.099477 -2.088345
0.748333 -2.083010 -2.087084 0.005765 -2.092849 -2.081319
0.750000 -2.076030 -2.080252 0.005963 -2.086215 -2.074289
0.751667 -2.069045 -2.073415 0.006161 -2.079576 -2.067254
0.753333 -2.062054 -2.066573 0.006359 -2.072932 -2.060214
0.755000 -2.055058 -2.059725 0.006557 -2.066282 -2.053168
0.756667 -2.048055 -2.052872 0.006754 -2.059626 -2.046117
0.758333 -2.041046 -2.046012 0.006952 -2.052963 -2.039060
0.760000 -2.034029 -2.039146 0.007148 -2.046294 -2.031997
0.761667 -2.027006 -2.032273 0.007345 -2.039618 -2.024928
0.763333 -2.019976 -2.025393 0.007541 -2.032934 -2.017852
0.765000 -2.012938 -2.018506 0.007737 -2.026243 -2.010769
0.766667 -2.005892 -2.011611 0.007932 -2.019543 -2.003678
0.768333 -1.998838 -2.004708 0.008128 -2.012836 -1.996580
0.770000 -1.991776 -1.997797 0.008322 -2.006119 -1.989475
0.771667 -1.984704 -1.990877 0.008516 -1.999394 -1.982361
0.773333 -1.977624 -1.983949 0.008710 -1.992659 -1.975238
0.775000 -1.970534 -1.977011 0.008903 -1.985914 -1.968107
0.776667 -1.963434 -1.970064 0.009096 -1.979160 -1.960967
0.778333 -1.956324 -1.963106 0.009288 -1.972395 -1.953818
0.780000 -1.949204 -1.956139 0.009480 -1.965619 -1.946659
0.781667 -1.942073 -1.949161 0.009671 -1.958832 -1.939489
0.783333 -1.934932 -1.942172 0.009862 -1.952034 -1.932310
0.785000 -1.927778 -1.935171 0.010052 -1.945223 -1.925119
0.786667 -1.920613 -1.928159 0.010241 -1.938400 -1.917918
0.788333 -1.913436 -1.921135 0.010430 -1.931565 -1.910705
0.790000 -1.906246 -1.914099 0.010618 -1.924716 -1.903481
0.791667 -1.899043 -1.907049 0.010805 -1.917854 -1.896244
0.793333 -1.891828 -1.899987 0.010992 -1.910978 -1.888995
0.795000 -1.884598 -1.892910 0.011177 -1.904088 -1.881733
0.796667 -1.877354 -1.885820 0.011363 -1.897183 -1.874458
0.798333 -1.870097 -1.878715 0.011547 -1.890262 -1.867169
0.800000 -1.862824 -1.871596 0.011730 -1.883326 -1.859866
0.801667 -1.855536 -1.864461 0.011913 -1.876374 -1.852548
0.803333 -1.848232 -1.857310 0.012095 -1.869405 -1.845216
0.805000 -1.840912 -1.850144 0.012275 -1.862419 -1.837868
0.806667 -1.833576 -1.842960 0.012455 -1.855415 -1.830505
0.808333 -1.826223 -1.835760 0.012634 -1.848394 -1.823125
0.810000 -1.818852 -1.828541 0.012812 -1.841354 -1.815729
0.811667 -1.811464 -1.821305 0.012989 -1.834295 -1.808316
0.813333 -1.804057 -1.814050 0.013165 -1.827216 -1.800885
0.815000 -1.796631 -1.806777 0.013340 -1.820117 -1.793436
0.816667 -1.789186 -1.799483 0.013514 -1.812998 -1.785969
0.818333 -1.781721 -1.792170 0.013687 -1.805857 -1.778483
0.820000 -1.774236 -1.784836 0.013859 -1.798694 -1.770977
0.821667 -1.766729 -1.777480 0.014029 -1.791509 -1.763451
0.823333 -1.759202 -1.770103 0.014199 -1.784302 -1.755905
0.825000 -1.751652 -1.762704 0.014367 -1.777070 -1.748337
0.826667 -1.744080 -1.755281 0.014533 -1.769815 -1.740748
0.828333 -1.736485 -1.747835 0.014699 -1.762534 -1.733136
0.830000 -1.728866 -1.740365 0.014863 -1.755229 -1.725502
0.831667 -1.721222 -1.732871 0.015026 -1.747897 -1.717844
0.833333 -1.713554 -1.725350 0.015188 -1.740538 -1.710163
0.835000 -1.705860 -1.717804 0.015348 -1.733152 -1.702456
0.836667 -1.698140 -1.710231 0.015507 -1.725737 -1.694724
0.838333 -1.690393 -1.702630 0.015664 -1.718294 -1.686967
0.840000 -1.682619 -1.695002 0.015820 -1.710821 -1.679182
0.841667 -1.674816 -1.687344 0.015974 -1.703318 -1.671371
0.843333 -1.666984 -1.679657 0.016126 -1.695783 -1.663531
0.845000 -1.659123 -1.671939 0.016277 -1.688217 -1.655662
0.846667 -1.651231 -1.664191 0.016427 -1.680617 -1.647764
0.848333 -1.643308 -1.656410 0.016574 -1.672984 -1.639836
0.850000 -1.635352 -1.648596 0.016720 -1.665316 -1.631876
0.851667 -1.627364 -1.640749 0.016864 -1.657613 -1.623884
0.853333 -1.619342 -1.632867 0.017007 -1.649874 -1.615860
0.855000 -1.611286 -1.624949 0.017147 -1.642097 -1.607802
0.856667 -1.603193 -1.616996 0.017286 -1.634282 -1.599710
0.858333 -1.595065 -1.609004 0.017423 -1.626427 -1.591582
0.860000 -1.586899 -1.600975 0.017557 -1.618532 -1.583417
0.861667 -1.578695 -1.592906 0.017690 -1.610596 -1.575216
0.863333 -1.570451 -1.584796 0.017821 -1.602617 -1.566976
0.865000 -1.562167 -1.576645 0.017949 -1.594595 -1.558696
0.866667 -1.553842 -1.568452 0.018076 -1.586528 -1.550376
0.868333 -1.545474 -1.560214 0.018200 -1.578415 -1.542014
0.870000 -1.537062 -1.551932 0.018322 -1.570254 -1.533610
0.871667 -1.528605 -1.543604 0.018442 -1.562045 -1.525162
0.873333 -1.520102 -1.535228 0.018559 -1.553786 -1.516669
0.875000 -1.511552 -1.526803 0.018674 -1.545477 -1.508129
0.876667 -1.502953 -1.518328 0.018786 -1.537114 -1.499541
0.878333 -1.494304 -1.509801 0.018896 -1.528697 -1.490905
0.880000 -1.485603 -1.501222 0.019003 -1.520225 -1.482218
0.881667 -1.476849 -1.492588 0.019108 -1.511696 -1.473479
0.883333 -1.468041 -1.483897 0.019210 -1.503108 -1.464687
0.885000 -1.459178 -1.475150 0.019309 -1.494459 -1.455840
0.886667 -1.450256 -1.466342 0.019406 -1.485748 -1.446937
0.888333 -1.441275 -1.457474 0.019499 -1.476973 -1.437975
0.890000 -1.432233 -1.448543 0.019590 -1.468132 -1.428953
0.891667 -1.423129 -1.439547 0.019677 -1.459224 -1.419869
0.893333 -1.413959 -1.430484 0.019762 -1.450245 -1.410722
0.895000 -1.404723 -1.421352 0.019843 -1.441195 -1.401509
0.896667 -1.395418 -1.412149 0.019921 -1.432070 -1.392228
0.898333 -1.386042 -1.402873 0.019995 -1.422869 -1.382878
0.900000 -1.376593 -1.393522 0.020067 -1.413589 -1.373455
0.901667 -1.367069 -1.384093 0.020134 -1.404227 -1.363959
0.903333 -1.357466 -1.374583 0.020198 -1.394781 -1.354385
0.905000 -1.347784 -1.364991 0.020259 -1.385249 -1.344732
0.906667 -1.338018 -1.355312 0.020315 -1.375627 -1.334997
0.908333 -1.328166 -1.345545 0.020368 -1.365913 -1.325177
0.910000 -1.318226 -1.335686 0.020416 -1.356103 -1.315270
0.911667 -1.308193 -1.325733 0.020461 -1.346194 -1.305272
0.913333 -1.298066 -1.315681 0.020501 -1.336182 -1.295179
0.915000 -1.287840 -1.305527 0.020537 -1.326065 -1.284990
0.916667 -1.277512 -1.295268 0.020569 -1.315837 -1.274700
0.918333 -1.267079 -1.284900 0.020596 -1.305496 -1.264305
0.920000 -1.256535 -1.274419 0.020618 -1.295037 -1.253801
0.921667 -1.245878 -1.263820 0.020635 -1.284455 -1.243185
0.923333 -1.235103 -1.253099 0.020647 -1.273747 -1.232452
0.925000 -1.224205 -1.242251 0.020655 -1.262906 -1.221597
0.926667 -1.213179 -1.231271 0.020656 -1.251927 -1.210615
0.928333 -1.202021 -1.220154 0.020653 -1.240806 -1.199501
0.930000 -1.190723 -1.208893 0.020643 -1.229536 -1.188250
0.931667 -1.179282 -1.197484 0.020628 -1.218111 -1.176856
0.933333 -1.167689 -1.185918 0.020606 -1.206525 -1.165312
0.935000 -1.155940 -1.174190 0.020579 -1.194769 -1.153612
0.936667 -1.144025 -1.162293 0.020545 -1.182837 -1.141748
0.938333 -1.131939 -1.150217 0.020504 -1.170721 -1.129714
0.940000 -1.119672 -1.137955 0.020456 -1.158411 -1.117500
0.941667 -1.107217 -1.125498 0.020400 -1.145898 -1.105098
0.943333 -1.094563 -1.112836 0.020337 -1.133173 -1.092498
0.945000 -1.081700 -1.099958 0.020267 -1.120224 -1.079691
0.946667 -1.068617 -1.086853 0.020188 -1.107041 -1.066665
0.948333 -1.055302 -1.073509 0.020100 -1.093609 -1.053409
0.950000 -1.041743 -1.059912 0.020003 -1.079916 -1.039909
0.951667 -1.027926 -1.046048 0.019898 -1.065946 -1.026151
0.953333 -1.013834 -1.031902 0.019782 -1.051683 -1.012120
0.955000 -0.999451 -1.017454 0.019656 -1.037110 -0.997799
0.956667 -0.984758 -1.002687 0.019519 -1.022206 -0.983169
0.958333 -0.969735 -0.987580 0.019370 -1.006950 -0.968210
0.960000 -0.954360 -0.972109 0.019210 -0.991319 -0.952899
0.961667 -0.938607 -0.956248 0.019037 -0.975285 -0.937211
0.963333 -0.922449 -0.939969 0.018850 -0.958818 -0.921119
0.965000 -0.905853 -0.923238 0.018649 -0.941887 -0.904590
0.966667 -0.888784 -0.906021 0.018432 -0.924452 -0.887589
0.968333 -0.871203 -0.888274 0.018199 -0.906473 -0.870076
0.970000 -0.853063 -0.869952 0.017948 -0.887899 -0.852004
0.971667 -0.834311 -0.851000 0.017677 -0.868677 -0.833322
0.973333 -0.814887 -0.831355 0.017386 -0.848741 -0.813968
0.975000 -0.794720 -0.810944 0.017073 -0.828017 -0.793871
0.976667 -0.773726 -0.789681 0.016734 -0.806415 -0.772947
0.978333 -0.751804 -0.767464 0.016368 -0.783832 -0.751096
0.980000 -0.728834 -0.744168 0.015971 -0.760139 -0.728196
0.981667 -0.704668 -0.719641 0.015540 -0.735182 -0.704101
0.983333 -0.679121 -0.693695 0.015070 -0.708765 -0.678625
0.985000 -0.651961 -0.666088 0.014555 -0.680643 -0.651533
0.986667 -0.622880 -0.636508 0.013987 -0.650496 -0.622521
0.988333 -0.591470 -0.604535 0.013357 -0.617892 -0.591178
0.990000 -0.557159 -0.569583 0.012649 -0.582232 -0.556933


==> plot_data/o20p_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.020270 1.020260 0.000023 1.020237 1.020283
0.010990 1.022306 1.022295 0.000025 1.022270 1.022320
0.011980 1.024348 1.024337 0.000027 1.024310 1.024363
0.012970 1.026395 1.026383 0.000028 1.026355 1.026412
0.013960 1.028448 1.028435 0.000030 1.028405 1.028465
0.014950 1.030506 1.030493 0.000031 1.030462 1.030524
0.015940 1.032570 1.032556 0.000033 1.032523 1.032589
0.016930 1.034639 1.034625 0.000034 1.034591 1.034659
0.017920 1.036714 1.036699 0.000035 1.036664 1.036735
0.018910 1.038794 1.038779 0.000037 1.038743 1.038816
0.019900 1.040880 1.040865 0.000038 1.040827 1.040902
0.020890 1.042972 1.042956 0.000039 1.042917 1.042995
0.021880 1.045069 1.045053 0.000040 1.045013 1.045093
0.022870 1.047172 1.047155 0.000041 1.047115 1.047196
0.023860 1.049280 1.049264 0.000042 1.049222 1.049305
0.024850 1.051394 1.051378 0.000042 1.051335 1.051420
0.025840 1.053514 1.053497 0.000043 1.053454 1.053541
0.026830 1.055640 1.055623 0.000044 1.055579 1.055667
0.027820 1.057771 1.057754 0.000045 1.057710 1.057799
0.028810 1.059908 1.059891 0.000045 1.059846 1.059936
0.029800 1.062051 1.062034 0.000046 1.061989 1.062080
0.030790 1.064199 1.064183 0.000046 1.064137 1.064229
0.031780 1.066354 1.066338 0.000047 1.066291 1.066384
0.032770 1.068514 1.068498 0.000047 1.068451 1.068545
0.033760 1.070680 1.070665 0.000048 1.070617 1.070712
0.034750 1.072852 1.072837 0.000048 1.072789 1.072885
0.035740 1.075030 1.075015 0.000049 1.074966 1.075064
0.036730 1.077214 1.077199 0.000049 1.077150 1.077248
0.037720 1.079404 1.079390 0.000049 1.079340 1.079439
0.038710 1.081600 1.081586 0.000050 1.081536 1.081636
0.039700 1.083801 1.083788 0.000050 1.083738 1.083838
0.040690 1.086009 1.085996 0.000051 1.085946 1.086047
0.041680 1.088223 1.088211 0.000051 1.088160 1.088262
0.042670 1.090443 1.090431 0.000052 1.090380 1.090483
0.043660 1.092669 1.092658 0.000052 1.092606 1.092710
0.044650 1.094901 1.094891 0.000053 1.094838 1.094943
0.045640 1.097139 1.097130 0.000053 1.097077 1.097183
0.046630 1.099384 1.099375 0.000054 1.099321 1.099428
0.047620 1.101634 1.101626 0.000054 1.101572 1.101680
0.048610 1.103891 1.103884 0.000055 1.103829 1.103938
0.049600 1.106154 1.106147 0.000056 1.106092 1.106203
0.050590 1.108423 1.108417 0.000056 1.108361 1.108474
0.051580 1.110698 1.110694 0.000057 1.110637 1.110751
0.052570 1.112980 1.112977 0.000058 1.112919 1.113034
0.053560 1.115268 1.115266 0.000059 1.115207 1.115324
0.054549 1.117562 1.117561 0.000060 1.117501 1.117621
0.055539 1.119863 1.119863 0.000061 1.119802 1.119924
0.056529 1.122170 1.122171 0.000062 1.122109 1.122233
0.057519 1.124483 1.124486 0.000063 1.124422 1.124549
0.058509 1.126803 1.126807 0.000064 1.126742 1.126871
0.059499 1.129130 1.129134 0.000066 1.129068 1.129200
0.060489 1.131462 1.131468 0.000067 1.131401 1.131535
0.061479 1.133802 1.133809 0.000069 1.133740 1.133878
0.062469 1.136148 1.136156 0.000070 1.136086 1.136226
0.063459 1.138500 1.138510 0.000072 1.138438 1.138582
0.064449 1.140859 1.140870 0.000074 1.140796 1.140944
0.065439 1.143224 1.143237 0.000075 1.143162 1.143312
0.066429 1.145597 1.145611 0.000077 1.145533 1.145688
0.067419 1.147975 1.147991 0.000079 1.147912 1.148070
0.068409 1.150361 1.150378 0.000081 1.150297 1.150459
0.069399 1.152753 1.152772 0.000083 1.152688 1.152855
0.070389 1.155152 1.155172 0.000086 1.155087 1.155258
0.071379 1.157557 1.157579 0.000088 1.157492 1.157667
0.072369 1.159970 1.159993 0.000090 1.159903 1.160083
0.073359 1.162389 1.162414 0.000092 1.162322 1.162507
0.074349 1.164815 1.164842 0.000095 1.164747 1.164937
0.075339 1.167248 1.167277 0.000097 1.167179 1.167374
0.076329 1.169688 1.169718 0.000100 1.169618 1.169818
0.077319 1.172134 1.172167 0.000102 1.172064 1.172269
0.078309 1.174588 1.174622 0.000105 1.174517 1.174727
0.079299 1.177049 1.177084 0.000108 1.176977 1.177192
0.080289 1.179516 1.179554 0.000111 1.179443 1.179664
0.081279 1.181991 1.182030 0.000113 1.181917 1.182144
0.082269 1.184472 1.184514 0.000116 1.184397 1.184630
0.083259 1.186961 1.187004 0.000119 1.186885 1.187123
0.084249 1.189457 1.189502 0.000122 1.189380 1.189624
0.085239 1.191959 1.192007 0.000125 1.191882 1.192132
0.086229 1.194469 1.194519 0.000128 1.194390 1.194647
0.087219 1.196987 1.197038 0.000131 1.196907 1.197169
0.088209 1.199511 1.199564 0.000134 1.199430 1.199699
0.089199 1.202042 1.202098 0.000138 1.201960 1.202236
0.090189 1.204581 1.204639 0.000141 1.204498 1.204780
0.091179 1.207128 1.207187 0.000144 1.207043 1.207331
0.092169 1.209681 1.209743 0.000147 1.209595 1.209890
0.093159 1.212242 1.212306 0.000151 1.212155 1.212457
0.094149 1.214810 1.214876 0.000154 1.214722 1.215030
0.095139 1.217386 1.217454 0.000158 1.217296 1.217611
0.096129 1.219969 1.220039 0.000161 1.219878 1.220200
0.097119 1.222559 1.222632 0.000164 1.222467 1.222796
0.098109 1.225157 1.225232 0.000168 1.225064 1.225400
0.099099 1.227763 1.227840 0.000171 1.227668 1.228011
0.100089 1.230376 1.230455 0.000175 1.230280 1.230630
0.101079 1.232996 1.233078 0.000179 1.232899 1.233257
0.102069 1.235624 1.235709 0.000182 1.235526 1.235891
0.103059 1.238260 1.238347 0.000186 1.238161 1.238533
0.104049 1.240904 1.240993 0.000189 1.240803 1.241182
0.105039 1.243555 1.243646 0.000193 1.243453 1.243839
0.106029 1.246214 1.246308 0.000197 1.246111 1.246504
0.107019 1.248881 1.248977 0.000200 1.248776 1.249177
0.108009 1.251555 1.251654 0.000204 1.251449 1.251858
0.108999 1.254238 1.254338 0.000208 1.254130 1.254546
0.109989 1.256928 1.257031 0.000212 1.256819 1.257243
0.110979 1.259626 1.259732 0.000215 1.259516 1.259947
0.111969 1.262332 1.262440 0.000219 1.262221 1.262659
0.112959 1.265046 1.265156 0.000223 1.264933 1.265379
0.113949 1.267768 1.267881 0.000227 1.267654 1.268108
0.114939 1.270498 1.270613 0.000231 1.270383 1.270844
0.115929 1.273236 1.273354 0.000234 1.273119 1.273588
0.116919 1.275982 1.276102 0.000238 1.275864 1.276341
0.117909 1.278737 1.278859 0.000242 1.278617 1.279101
0.118899 1.281499 1.281624 0.000246 1.281378 1.281870
0.119889 1.284270 1.284397 0.000250 1.284147 1.284647
0.120879 1.287048 1.287178 0.000254 1.286925 1.287432
0.121869 1.289835 1.289968 0.000257 1.289711 1.290225
0.122859 1.292631 1.292766 0.000261 1.292505 1.293027
0.123849 1.295434 1.295572 0.000265 1.295307 1.295837
0.124839 1.298246 1.298387 0.000269 1.298118 1.298655
0.125829 1.301067 1.301209 0.000273 1.300937 1.301482
0.126819 1.303896 1.304041 0.000277 1.303764 1.304317
0.127809 1.306733 1.306881 0.000280 1.306600 1.307161
0.128799 1.309579 1.309729 0.000284 1.309445 1.310013
0.129789 1.312433 1.312586 0.000288 1.312298 1.312874
0.130779 1.315296 1.315451 0.000292 1.315159 1.315743
0.131769 1.318167 1.318325 0.000296 1.318029 1.318621
0.132759 1.321047 1.321208 0.000299 1.320908 1.321507
0.133749 1.323936 1.324099 0.000303 1.323796 1.324402
0.134739 1.326834 1.326999 0.000307 1.326692 1.327306
0.135729 1.329740 1.329907 0.000311 1.329597 1.330218
0.136719 1.332655 1.332825 0.000314 1.332510 1.333139
0.137709 1.335579 1.335751 0.000318 1.335433 1.336069
0.138699 1.338511 1.338686 0.000322 1.338364 1.339008
0.139689 1.341453 1.341630 0.000326 1.341305 1.341956
0.140679 1.344403 1.344583 0.000329 1.344254 1.344913
0.141669 1.347363 1.347545 0.000333 1.347212 1.347878
0.142659 1.350331 1.350516 0.000337 1.350179 1.350853
0.143648 1.353309 1.353496 0.000340 1.353156 1.353836
0.144638 1.356295 1.356485 0.000344 1.356141 1.356829
0.145628 1.359291 1.359483 0.000347 1.359135 1.359830
0.146618 1.362296 1.362490 0.000351 1.362139 1.362841
0.147608 1.365310 1.365507 0.000355 1.365152 1.365861
0.148598 1.368333 1.368532 0.000358 1.368174 1.368890
0.149588 1.371365 1.371567 0.000362 1.371206 1.371929
0.150578 1.374407 1.374611 0.000365 1.374246 1.374976
0.151568 1.377458 1.377665 0.000369 1.377296 1.378033
0.152558 1.380519 1.380728 0.000372 1.380356 1.381100
0.153548 1.383589 1.383800 0.000375 1.383425 1.384176
0.154538 1.386669 1.386882 0.000379 1.386503 1.387261
0.155528 1.389758 1.389973 0.000382 1.389591 1.390355
0.156518 1.392856 1.393074 0.000385 1.392689 1.393459
0.157508 1.395964 1.396185 0.000389 1.395796 1.396573
0.158498 1.399082 1.399305 0.000392 1.398913 1.399696
0.159488 1.402210 1.402434 0.000395 1.402039 1.402829
0.160478 1.405347 1.405574 0.000398 1.405176 1.405972
0.161468 1.408494 1.408723 0.000401 1.408322 1.409124
0.162458 1.411651 1.411882 0.000404 1.411477 1.412286
0.163448 1.414817 1.415050 0.000407 1.414643 1.415458
0.164438 1.417994 1.418229 0.000410 1.417819 1.418639
0.165428 1.421180 1.421418 0.000413 1.421004 1.421831
0.166418 1.424377 1.424616 0.000416 1.424200 1.425032
0.167408 1.427583 1.427825 0.000419 1.427406 1.428244
0.168398 1.430800 1.431043 0.000422 1.430621 1.431465
0.169388 1.434026 1.434272 0.000425 1.433847 1.434696
0.170378 1.437263 1.437511 0.000427 1.437083 1.437938
0.171368 1.440510 1.440759 0.000430 1.440329 1.441189
0.172358 1.443767 1.444019 0.000433 1.443586 1.444451
0.173348 1.447035 1.447288 0.000435 1.446853 1.447723
0.174338 1.450313 1.450568 0.000438 1.450130 1.451005
0.175328 1.453601 1.453858 0.000440 1.453417 1.454298
0.176318 1.456900 1.457158 0.000443 1.456715 1.457601
0.177308 1.460209 1.460469 0.000445 1.460024 1.460914
0.178298 1.463528 1.463790 0.000447 1.463343 1.464238
0.179288 1.466859 1.467122 0.000450 1.466673 1.467572
0.180278 1.470200 1.470465 0.000452 1.470013 1.470917
0.181268 1.473551 1.473818 0.000454 1.473364 1.474272
0.182258 1.476913 1.477182 0.000456 1.476726 1.477638
0.183248 1.480286 1.480556 0.000458 1.480098 1.481015
0.184238 1.483670 1.483942 0.000460 1.483481 1.484402
0.185228 1.487065 1.487338 0.000462 1.486876 1.487800
0.186218 1.490470 1.490745 0.000464 1.490281 1.491209
0.187208 1.493887 1.494163 0.000466 1.493697 1.494628
0.188198 1.497314 1.497591 0.000467 1.497124 1.498059
0.189188 1.500753 1.501031 0.000469 1.500562 1.501500
0.190178 1.504202 1.504482 0.000471 1.504011 1.504953
0.191168 1.507663 1.507944 0.000472 1.507472 1.508417
0.192158 1.511135 1.511417 0.000474 1.510944 1.511891
0.193148 1.514618 1.514902 0.000475 1.514427 1.515377
0.194138 1.518113 1.518398 0.000476 1.517921 1.518874
0.195128 1.521619 1.521904 0.000478 1.521427 1.522382
0.196118 1.525136 1.525423 0.000479 1.524944 1.525902
0.197108 1.528665 1.528953 0.000480 1.528473 1.529433
0.198098 1.532205 1.532494 0.000481 1.532013 1.532975
0.199088 1.535757 1.536047 0.000482 1.535565 1.536529
0.200078 1.539321 1.539611 0.000483 1.539128 1.540094
0.201068 1.542896 1.543187 0.000484 1.542703 1.543670
0.202058 1.546483 1.546774 0.000484 1.546290 1.547259
0.203048 1.550081 1.550374 0.000485 1.549889 1.550859
0.204038 1.553692 1.553985 0.000486 1.553499 1.554470
0.205028 1.557314 1.557608 0.000486 1.557122 1.558094
0.206018 1.560948 1.561243 0.000486 1.560756 1.561729
0.207008 1.564595 1.564889 0.000487 1.564403 1.565376
0.207998 1.568253 1.568548 0.000487 1.568061 1.569035
0.208988 1.571924 1.572219 0.000487 1.571732 1.572706
0.209978 1.575606 1.575902 0.000487 1.575415 1.576389
0.210968 1.579301 1.579597 0.000487 1.579110 1.580084
0.211958 1.583008 1.583304 0.000487 1.582817 1.583792
0.212948 1.586728 1.587024 0.000487 1.586537 1.587511
0.213938 1.590460 1.590756 0.000487 1.590269 1.591243
0.214928 1.594204 1.594500 0.000486 1.594014 1.594987
0.215918 1.597961 1.598257 0.000486 1.597771 1.598743
0.216908 1.601730 1.602027 0.000485 1.601541 1.602512
0.217898 1.605512 1.605808 0.000484 1.605324 1.606293
0.218888 1.609307 1.609603 0.000484 1.609119 1.610087
0.219878 1.613114 1.613410 0.000483 1.612927 1.613893
0.220868 1.616935 1.617230 0.000482 1.616748 1.617712
0.221858 1.620768 1.621063 0.000481 1.620582 1.621544
0.222848 1.624614 1.624908 0.000480 1.624429 1.625388
0.223838 1.628473 1.628767 0.000478 1.628289 1.629245
0.224828 1.632345 1.632639 0.000477 1.632162 1.633116
0.225818 1.636230 1.636523 0.000476 1.636048 1.636999
0.226808 1.640129 1.640421 0.000474 1.639947 1.640895
0.227798 1.644040 1.644332 0.000472 1.643859 1.644804
0.228788 1.647965 1.648256 0.000471 1.647785 1.648727
0.229778 1.651904 1.652193 0.000469 1.651725 1.652662
0.230768 1.655856 1.656144 0.000467 1.655677 1.656611
0.231758 1.659821 1.660108 0.000465 1.659644 1.660573
0.232747 1.663800 1.664086 0.000462 1.663624 1.664548
0.233737 1.667792 1.668077 0.000460 1.667617 1.668537
0.234727 1.671798 1.672082 0.000458 1.671625 1.672540
0.235717 1.675818 1.676101 0.000455 1.675646 1.676556
0.236707 1.679852 1.680133 0.000452 1.679681 1.680586
0.237697 1.683900 1.684179 0.000450 1.683730 1.684629
0.238687 1.687961 1.688239 0.000447 1.687793 1.688686
0.239677 1.692037 1.692313 0.000444 1.691870 1.692757
0.240667 1.696127 1.696401 0.000441 1.695961 1.696842
0.241657 1.700231 1.700503 0.000437 1.700066 1.700941
0.242647 1.704349 1.704620 0.000434 1.704186 1.705054
0.243637 1.708481 1.708750 0.000430 1.708320 1.709181
0.244627 1.712628 1.712895 0.000427 1.712468 1.713322
0.245617 1.716790 1.717054 0.000423 1.716631 1.717477
0.246607 1.720965 1.721228 0.000419 1.720808 1.721647
0.247597 1.725156 1.725416 0.000415 1.725000 1.725831
0.248587 1.729361 1.729618 0.000411 1.729207 1.730030
0.249577 1.733581 1.733836 0.000407 1.733429 1.734243
0.250567 1.737815 1.738068 0.000403 1.737665 1.738470
0.251557 1.742065 1.742315 0.000398 1.741917 1.742713
0.252547 1.746329 1.746576 0.000393 1.746183 1.746970
0.253537 1.750609 1.750853 0.000389 1.750464 1.751242
0.254527 1.754903 1.755145 0.000384 1.754761 1.755528
0.255517 1.759213 1.759451 0.000379 1.759073 1.759830
0.256507 1.763538 1.763773 0.000374 1.763400 1.764147
0.257497 1.767878 1.768110 0.000368 1.767742 1.768479
0.258487 1.772234 1.772463 0.000363 1.772100 1.772826
0.259477 1.776605 1.776831 0.000357 1.776473 1.777188
0.260467 1.780992 1.781214 0.000352 1.780863 1.781566
0.261457 1.785395 1.785613 0.000346 1.785267 1.785959
0.262447 1.789813 1.790028 0.000340 1.789688 1.790367
0.263437 1.794247 1.794458 0.000334 1.794124 1.794792
0.264427 1.798697 1.798904 0.000327 1.798576 1.799231
0.265417 1.803162 1.803366 0.000321 1.803045 1.803687
0.266407 1.807644 1.807843 0.000315 1.807529 1.808158
0.267397 1.812142 1.812337 0.000308 1.812029 1.812645
0.268387 1.816656 1.816847 0.000301 1.816546 1.817148
0.269377 1.821187 1.821373 0.000294 1.821079 1.821667
0.270367 1.825734 1.825916 0.000287 1.825629 1.826203
0.271357 1.830297 1.830475 0.000280 1.830195 1.830754
0.272347 1.834877 1.835050 0.000272 1.834777 1.835322
0.273337 1.839473 1.839641 0.000265 1.839377 1.839906
0.274327 1.844086 1.844250 0.000257 1.843993 1.844507
0.275317 1.848716 1.848875 0.000249 1.848626 1.849124
0.276307 1.853363 1.853517 0.000241 1.853275 1.853758
0.277297 1.858027 1.858175 0.000233 1.857942 1.858408
0.278287 1.862708 1.862851 0.000225 1.862626 1.863075
0.279277 1.867406 1.867543 0.000216 1.867327 1.867760
0.280267 1.872121 1.872253 0.000208 1.872046 1.872461
0.281257 1.876853 1.876980 0.000199 1.876781 1.877179
0.282247 1.881603 1.881724 0.000190 1.881534 1.881914
0.283237 1.886371 1.886486 0.000181 1.886305 1.886667
0.284227 1.891156 1.891265 0.000172 1.891093 1.891437
0.285217 1.895959 1.896062 0.000162 1.895899 1.896224
0.286207 1.900779 1.900876 0.000153 1.900723 1.901029
0.287197 1.905617 1.905708 0.000143 1.905565 1.905852
0.288187 1.910474 1.910558 0.000134 1.910425 1.910692
0.289177 1.915348 1.915426 0.000124 1.915303 1.915550
0.290167 1.920241 1.920312 0.000114 1.920199 1.920426
0.291157 1.925151 1.925216 0.000104 1.925113 1.925320
0.292147 1.930081 1.930139 0.000094 1.930045 1.930232
0.293137 1.935028 1.935079 0.000083 1.934996 1.935163
0.294127 1.939994 1.940038 0.000073 1.939965 1.940112
0.295117 1.944979 1.945016 0.000063 1.944953 1.945079
0.296107 1.949982 1.950012 0.000054 1.949958 1.950066
0.297097 1.955005 1.955027 0.000045 1.954982 1.955072
0.298087 1.960046 1.960061 0.000037 1.960023 1.960098
0.299077 1.965106 1.965114 0.000033 1.965081 1.965146
0.300067 1.970186 1.970185 0.000032 1.970154 1.970217
0.301057 1.975284 1.975276 0.000035 1.975241 1.975311
0.302047 1.980402 1.980386 0.000042 1.980344 1.980428
0.303037 1.985540 1.985515 0.000051 1.985464 1.985567
0.304027 1.990697 1.990664 0.000062 1.990602 1.990726
0.305017 1.995873 1.995832 0.000074 1.995759 1.995906
0.306007 2.001070 2.001020 0.000086 2.000935 2.001106
0.306997 2.006286 2.006228 0.000098 2.006130 2.006326
0.307987 2.011522 2.011456 0.000111 2.011345 2.011567
0.308977 2.016779 2.016703 0.000124 2.016579 2.016827
0.309967 2.022055 2.021971 0.000138 2.021833 2.022108
0.310957 2.027352 2.027259 0.000151 2.027107 2.027410
0.311947 2.032669 2.032567 0.000165 2.032401 2.032732
0.312937 2.038007 2.037895 0.000179 2.037716 2.038074
0.313927 2.043366 2.043244 0.000194 2.043050 2.043438
0.314917 2.048745 2.048614 0.000209 2.048405 2.048822
0.315907 2.054145 2.054004 0.000223 2.053780 2.054227
0.316897 2.059566 2.059415 0.000238 2.059177 2.059653
0.317887 2.065008 2.064847 0.000254 2.064593 2.065101
0.318877 2.070471 2.070300 0.000269 2.070031 2.070569
0.319867 2.075956 2.075775 0.000285 2.075490 2.076060
0.320857 2.081462 2.081270 0.000301 2.080970 2.081571
0.321846 2.086990 2.086788 0.000317 2.086471 2.087104
0.322836 2.092539 2.092326 0.000333 2.091993 2.092659
0.323826 2.098110 2.097887 0.000349 2.097537 2.098236
0.324816 2.103703 2.103469 0.000366 2.103103 2.103835
0.325806 2.109319 2.109073 0.000383 2.108690 2.109456
0.326796 2.114956 2.114699 0.000400 2.114299 2.115099
0.327786 2.120615 2.120347 0.000417 2.119930 2.120765
0.328776 2.126297 2.126018 0.000435 2.125583 2.126453
0.329766 2.132002 2.131711 0.000453 2.131258 2.132163
0.330756 2.137729 2.137426 0.000471 2.136956 2.137897
0.331746 2.143479 2.143164 0.000489 2.142676 2.143653
0.332736 2.149252 2.148925 0.000507 2.148418 2.149432
0.333726 2.155048 2.154709 0.000525 2.154184 2.155234
0.334716 2.160867 2.160516 0.000544 2.159972 2.161060
0.335706 2.166710 2.166346 0.000563 2.165783 2.166909
0.336696 2.172576 2.172199 0.000582 2.171617 2.172782
0.337686 2.178465 2.178076 0.000602 2.177475 2.178678
0.338676 2.184379 2.183977 0.000621 2.183355 2.184598
0.339666 2.190316 2.189901 0.000641 2.189260 2.190541
0.340656 2.196277 2.195849 0.000661 2.195188 2.196509
0.341646 2.202262 2.201821 0.000681 2.201140 2.202502
0.342636 2.208272 2.207817 0.000701 2.207115 2.208518
0.343626 2.214305 2.213837 0.000722 2.213115 2.214559
0.344616 2.220364 2.219882 0.000743 2.219139 2.220624
0.345606 2.226447 2.225951 0.000764 2.225187 2.226715
0.346596 2.232555 2.232045 0.000785 2.231260 2.232830
0.347586 2.238688 2.238164 0.000806 2.237357 2.238970
0.348576 2.244846 2.244307 0.000828 2.243479 2.245135
0.349566 2.251029 2.250476 0.000850 2.249626 2.251326
0.350556 2.257238 2.256670 0.000872 2.255798 2.257542
0.351546 2.263472 2.262890 0.000894 2.261995 2.263784
0.352536 2.269732 2.269135 0.000917 2.268218 2.270052
0.353526 2.276018 2.275405 0.000940 2.274466 2.276345
0.354516 2.282329 2.281702 0.000963 2.280740 2.282665
0.355506 2.288667 2.288025 0.000986 2.287039 2.289010
0.356496 2.295032 2.294373 0.001009 2.293364 2.295382
0.357486 2.301422 2.300749 0.001033 2.299716 2.301781
0.358476 2.307840 2.307150 0.001056 2.306094 2.308207
0.359466 2.314284 2.313578 0.001080 2.312498 2.314659
0.360456 2.320755 2.320033 0.001105 2.318929 2.321138
0.361446 2.327253 2.326515 0.001129 2.325386 2.327644
0.362436 2.333778 2.333024 0.001154 2.331870 2.334178
0.363426 2.340331 2.339560 0.001179 2.338382 2.340739
0.364416 2.346911 2.346124 0.001204 2.344920 2.347328
0.365406 2.353519 2.352715 0.001229 2.351486 2.353945
0.366396 2.360155 2.359334 0.001255 2.358080 2.360589
0.367386 2.366819 2.365981 0.001281 2.364701 2.367262
0.368376 2.373512 2.372656 0.001307 2.371350 2.373963
0.369366 2.380232 2.379360 0.001333 2.378027 2.380693
0.370356 2.386982 2.386092 0.001359 2.384732 2.387451
0.371346 2.393760 2.392852 0.001386 2.391466 2.394238
0.372336 2.400567 2.399641 0.001413 2.398228 2.401054
0.373326 2.407403 2.406459 0.001440 2.405019 2.407899
0.374316 2.414268 2.413306 0.001467 2.411839 2.414773
0.375306 2.421163 2.420183 0.001495 2.418688 2.421677
0.376296 2.428087 2.427089 0.001523 2.425566 2.428611
0.377286 2.435041 2.434024 0.001551 2.432474 2.435575
0.378276 2.442025 2.440990 0.001579 2.439411 2.442568
0.379266 2.449040 2.447985 0.001607 2.446378 2.449592
0.380256 2.456085 2.455011 0.001636 2.453375 2.456647
0.381246 2.463160 2.462067 0.001665 2.460402 2.463732
0.382236 2.470266 2.469154 0.001694 2.467460 2.470847
0.383226 2.477403 2.476271 0.001723 2.474548 2.477994
0.384216 2.484571 2.483419 0.001753 2.481667 2.485172
0.385206 2.491770 2.490599 0.001783 2.488816 2.492381
0.386196 2.499001 2.497810 0.001813 2.495997 2.499622
0.387186 2.506263 2.505052 0.001843 2.503209 2.506895
0.388176 2.513558 2.512326 0.001873 2.510453 2.514200
0.389166 2.520884 2.519632 0.001904 2.517728 2.521536
0.390156 2.528243 2.526970 0.001935 2.525036 2.528905
0.391146 2.535634 2.534341 0.001966 2.532375 2.536307
0.392136 2.543058 2.541744 0.001997 2.539747 2.543741
0.393126 2.550515 2.549180 0.002029 2.547151 2.551209
0.394116 2.558004 2.556649 0.002061 2.554588 2.558709
0.395106 2.565528 2.564150 0.002093 2.562058 2.566243
0.396096 2.573084 2.571686 0.002125 2.569561 2.573811
0.397086 2.580675 2.579254 0.002158 2.577097 2.581412
0.398076 2.588299 2.586857 0.002190 2.584667 2.589047
0.399066 2.595957 2.594494 0.002223 2.592270 2.596717
0.400056 2.603650 2.602164 0.002256 2.599908 2.604421
0.401046 2.611377 2.609870 0.002290 2.607580 2.612159
0.402036 2.619140 2.617609 0.002323 2.615286 2.619933
0.403026 2.626937 2.625384 0.002357 2.623027 2.627741
0.404016 2.634769 2.633194 0.002391 2.630803 2.635585
0.405006 2.642637 2.641039 0.002425 2.638614 2.643465
0.405996 2.650541 2.648920 0.002460 2.646460 2.651380
0.406986 2.658480 2.656836 0.002494 2.654342 2.659331
0.407976 2.666456 2.664789 0.002529 2.662260 2.667318
0.408966 2.674468 2.672778 0.002564 2.670213 2.675342
0.409956 2.682516 2.680803 0.002600 2.678203 2.683403
0.410945 2.690602 2.688865 0.002635 2.686229 2.691500
0.411935 2.698725 2.696964 0.002671 2.694292 2.699635
0.412925 2.706884 2.705100 0.002707 2.702392 2.707807
0.413915 2.715082 2.713273 0.002743 2.710530 2.716016
0.414905 2.723317 2.721484 0.002780 2.718704 2.724264
0.415895 2.731591 2.729733 0.002816 2.726917 2.732550
0.416885 2.739902 2.738020 0.002853 2.735167 2.740874
0.417875 2.748252 2.746346 0.002890 2.743456 2.749237
0.418865 2.756641 2.754710 0.002928 2.751783 2.757638
0.419855 2.765070 2.763114 0.002965 2.760148 2.766079
0.420845 2.773537 2.771556 0.003003 2.768553 2.774559
0.421835 2.782044 2.780038 0.003041 2.776997 2.783079
0.422825 2.790591 2.788560 0.003079 2.785481 2.791639
0.423815 2.799178 2.797121 0.003117 2.794004 2.800238
0.424805 2.807805 2.805723 0.003156 2.802567 2.808879
0.425795 2.816473 2.814365 0.003195 2.811171 2.817560
0.426785 2.825182 2.823048 0.003234 2.819815 2.826282
0.427775 2.833932 2.831772 0.003273 2.828500 2.835045
0.428765 2.842723 2.840538 0.003312 2.837226 2.843850
0.429755 2.851556 2.849345 0.003352 2.845993 2.852697
0.430745 2.860432 2.858194 0.003392 2.854802 2.861585
0.431735 2.869349 2.867085 0.003432 2.863653 2.870516
0.432725 2.878309 2.876018 0.003472 2.872547 2.879490
0.433715 2.887312 2.884995 0.003512 2.881483 2.888507
0.434705 2.896358 2.894014 0.003553 2.890461 2.897567
0.435695 2.905448 2.903077 0.003593 2.899483 2.906670
0.436685 2.914581 2.912183 0.003634 2.908548 2.915817
0.437675 2.923758 2.921333 0.003676 2.917657 2.925008
0.438665 2.932980 2.930527 0.003717 2.926810 2.934244
0.439655 2.942246 2.939766 0.003759 2.936007 2.943525
0.440645 2.951557 2.949050 0.003800 2.945249 2.952850
0.441635 2.960913 2.958378 0.003842 2.954536 2.962221
0.442625 2.970315 2.967753 0.003884 2.963868 2.971637
0.443615 2.979763 2.977173 0.003927 2.973246 2.981099
0.444605 2.989257 2.986639 0.003969 2.982669 2.990608
0.445595 2.998797 2.996151 0.004012 2.992139 3.000163
0.446585 3.008385 3.005710 0.004055 3.001655 3.009765
0.447575 3.018019 3.015316 0.004098 3.011218 3.019414
0.448565 3.027701 3.024970 0.004141 3.020829 3.029110
0.449555 3.037430 3.034671 0.004184 3.030486 3.038855
0.450545 3.047208 3.044420 0.004228 3.040192 3.048648
0.451535 3.057034 3.054217 0.004272 3.049946 3.058489
0.452525 3.066909 3.064064 0.004316 3.059748 3.068379
0.453515 3.076833 3.073959 0.004360 3.069599 3.078318
0.454505 3.086807 3.083903 0.004404 3.079499 3.088307
0.455495 3.096830 3.093898 0.004448 3.089449 3.098346
0.456485 3.106904 3.103942 0.004493 3.099449 3.108435
0.457475 3.117028 3.114037 0.004538 3.109499 3.118575
0.458465 3.127203 3.124183 0.004583 3.119600 3.128765
0.459455 3.137429 3.134379 0.004628 3.129752 3.139007
0.460445 3.147707 3.144628 0.004673 3.139955 3.149301
0.461435 3.158037 3.154928 0.004718 3.150210 3.159646
0.462425 3.168419 3.165280 0.004764 3.160517 3.170044
0.463415 3.178854 3.175686 0.004809 3.170876 3.180495
0.464405 3.189341 3.186144 0.004855 3.181289 3.190999
0.465395 3.199883 3.196655 0.004901 3.191754 3.201556
0.466385 3.210478 3.207220 0.004947 3.202273 3.212168
0.467375 3.221127 3.217840 0.004993 3.212846 3.222833
0.468365 3.231832 3.228514 0.005040 3.223474 3.233553
0.469355 3.242591 3.239243 0.005086 3.234156 3.244329
0.470345 3.253405 3.250027 0.005133 3.244894 3.255160
0.471335 3.264275 3.260867 0.005180 3.255687 3.266047
0.472325 3.275202 3.271763 0.005226 3.266537 3.276990
0.473315 3.286185 3.282716 0.005273 3.277443 3.287989
0.474305 3.297225 3.293726 0.005321 3.288405 3.299046
0.475295 3.308323 3.304793 0.005368 3.299425 3.310161
0.476285 3.319478 3.315918 0.005415 3.310503 3.321333
0.477275 3.330692 3.327101 0.005463 3.321638 3.332563
0.478265 3.341965 3.338343 0.005510 3.332833 3.343853
0.479255 3.353296 3.349644 0.005558 3.344086 3.355202
0.480245 3.364688 3.361004 0.005605 3.355399 3.366610
0.481235 3.376139 3.372425 0.005653 3.366772 3.378078
0.482225 3.387651 3.383906 0.005701 3.378205 3.389607
0.483215 3.399223 3.395448 0.005749 3.389699 3.401197
0.484205 3.410857 3.407051 0.005797 3.401254 3.412848
0.485195 3.422553 3.418716 0.005846 3.412870 3.424562
0.486185 3.434311 3.430443 0.005894 3.424549 3.436337
0.487175 3.446132 3.442233 0.005942 3.436291 3.448175
0.488165 3.458016 3.454087 0.005991 3.448096 3.460077
0.489155 3.469964 3.466003 0.006039 3.459964 3.472042
0.490145 3.481976 3.477985 0.006088 3.471897 3.484072
0.491135 3.494053 3.490030 0.006136 3.483894 3.496166
0.492125 3.506195 3.502141 0.006185 3.495956 3.508326
0.493115 3.518402 3.514318 0.006234 3.508084 3.520551
0.494105 3.530676 3.526560 0.006282 3.520278 3.532843
0.495095 3.543016 3.538870 0.006331 3.532539 3.545201
0.496085 3.555423 3.551246 0.006380 3.544866 3.557626
0.497075 3.567898 3.563690 0.006429 3.557261 3.570119
0.498065 3.580442 3.576202 0.006478 3.569725 3.582680
0.499055 3.593053 3.588783 0.006527 3.582257 3.595310
0.500044 3.605735 3.601434 0.006575 3.594858 3.608009
0.501034 3.618485 3.614154 0.006624 3.607529 3.620778
0.502024 3.631307 3.626944 0.006673 3.620271 3.633617
0.503014 3.644199 3.639805 0.006722 3.633083 3.646528
0.504004 3.657162 3.652738 0.006771 3.645967 3.659509
0.504994 3.670197 3.665743 0.006820 3.658923 3.672563
0.505984 3.683305 3.678820 0.006869 3.671951 3.685689
0.506974 3.696486 3.691970 0.006918 3.685052 3.698888
0.507964 3.709740 3.705194 0.006967 3.698227 3.712161
0.508954 3.723069 3.718492 0.007016 3.711477 3.725508
0.509944 3.736472 3.731865 0.007065 3.724801 3.738930
0.510934 3.749951 3.745314 0.007113 3.738201 3.752427
0.511924 3.763506 3.758838 0.007162 3.751676 3.766000
0.512914 3.777137 3.772440 0.007211 3.765229 3.779650
0.513904 3.790845 3.786118 0.007259 3.778859 3.793377
0.514894 3.804632 3.799874 0.007308 3.792566 3.807182
0.515884 3.818496 3.813709 0.007356 3.806353 3.821066
0.516874 3.832440 3.827623 0.007405 3.820218 3.835028
0.517864 3.846463 3.841616 0.007453 3.834163 3.849070
0.518854 3.860567 3.855690 0.007502 3.848189 3.863192
0.519844 3.874751 3.869846 0.007550 3.862296 3.877395
0.520834 3.889017 3.884082 0.007598 3.876485 3.891680
0.521824 3.903365 3.898401 0.007646 3.890756 3.906047
0.522814 3.917797 3.912803 0.007693 3.905110 3.920497
0.523804 3.932311 3.927289 0.007741 3.919548 3.935030
0.524794 3.946910 3.941859 0.007789 3.934070 3.949648
0.525784 3.961594 3.956514 0.007836 3.948678 3.964351
0.526774 3.976363 3.971255 0.007884 3.963372 3.979139
0.527764 3.991219 3.986083 0.007931 3.978152 3.994013
0.528754 4.006162 4.000997 0.007978 3.993020 4.008975
0.529744 4.021192 4.016000 0.008024 4.007975 4.024024
0.530734 4.036311 4.031091 0.008071 4.023020 4.039162
0.531724 4.051519 4.046271 0.008118 4.038154 4.054389
0.532714 4.066817 4.061542 0.008164 4.053378 4.069705
0.533704 4.082205 4.076903 0.008210 4.068693 4.085113
0.534694 4.097685 4.092356 0.008256 4.084100 4.100612
0.535684 4.113257 4.107901 0.008301 4.099600 4.116202
0.536674 4.128922 4.123539 0.008347 4.115192 4.131886
0.537664 4.144681 4.139272 0.008392 4.130879 4.147664
0.538654 4.160534 4.155098 0.008437 4.146661 4.163535
0.539644 4.176482 4.171021 0.008482 4.162539 4.179502
0.540634 4.192527 4.187039 0.008526 4.178513 4.195566
0.541624 4.208668 4.203155 0.008570 4.194585 4.211725
0.542614 4.224907 4.219369 0.008614 4.210755 4.227983
0.543604 4.241244 4.235681 0.008658 4.227024 4.244339
0.544594 4.257681 4.252093 0.008701 4.243392 4.260794
0.545584 4.274218 4.268606 0.008744 4.259862 4.277350
0.546574 4.290856 4.285219 0.008787 4.276433 4.294006
0.547564 4.307595 4.301935 0.008829 4.293106 4.310764
0.548554 4.324438 4.318754 0.008871 4.309883 4.327625
0.549544 4.341384 4.335677 0.008913 4.326765 4.344590
0.550534 4.358435 4.352705 0.008954 4.343751 4.361659
0.551524 4.375591 4.369838 0.008995 4.360843 4.378833
0.552514 4.392853 4.387078 0.009035 4.378043 4.396114
0.553504 4.410223 4.404426 0.009076 4.395350 4.413502
0.554494 4.427700 4.421882 0.009115 4.412767 4.430997
0.555484 4.445287 4.439448 0.009155 4.430293 4.448602
0.556474 4.462984 4.457124 0.009193 4.447930 4.466317
0.557464 4.480792 4.474911 0.009232 4.465679 4.484143
0.558454 4.498712 4.492811 0.009270 4.483541 4.502081
0.559444 4.516744 4.510824 0.009307 4.501516 4.520131
0.560434 4.534891 4.528951 0.009345 4.519607 4.538296
0.561424 4.553153 4.547194 0.009381 4.537813 4.556575
0.562414 4.571531 4.565553 0.009417 4.556136 4.574970
0.563404 4.590025 4.584030 0.009453 4.574577 4.593482
0.564394 4.608638 4.602625 0.009488 4.593137 4.612112
0.565384 4.627369 4.621339 0.009522 4.611817 4.630861
0.566374 4.646221 4.640174 0.009556 4.630618 4.649730
0.567364 4.665194 4.659131 0.009590 4.649541 4.668721
0.568354 4.684290 4.678210 0.009622 4.668588 4.687833
0.569344 4.703508 4.697414 0.009654 4.687759 4.707068
0.570334 4.722851 4.716742 0.009686 4.707056 4.726428
0.571324 4.742320 4.736197 0.009717 4.726480 4.745914
0.572314 4.761916 4.755778 0.009747 4.746031 4.765526
0.573304 4.781639 4.775488 0.009777 4.765711 4.785265
0.574294 4.801491 4.795328 0.009806 4.785522 4.805134
0.575284 4.821474 4.815299 0.009834 4.805464 4.825133
0.576274 4.841588 4.835401 0.009862 4.825539 4.845263
0.577264 4.861835 4.855637 0.009889 4.845748 4.865525
0.578254 4.882215 4.876007 0.009915 4.866092 4.885921
0.579244 4.902730 4.896512 0.009940 4.886572 4.906452
0.580234 4.923382 4.917155 0.009965 4.907190 4.927120
0.581224 4.944172 4.937935 0.009989 4.927947 4.947924
0.582214 4.965100 4.958856 0.010012 4.948844 4.968867
0.583204 4.986168 4.979916 0.010034 4.969882 4.989950
0.584194 5.007377 5.001119 0.010055 4.991064 5.011175
0.585184 5.028730 5.022466 0.010076 5.012390 5.032542
0.586174 5.050226 5.043957 0.010096 5.033861 5.054052
0.587164 5.071868 5.065594 0.010114 5.055480 5.075708
0.588154 5.093657 5.087379 0.010132 5.077246 5.097511
0.589143 5.115593 5.109312 0.010149 5.099163 5.119461
0.590133 5.137679 5.131396 0.010165 5.121231 5.141561
0.591123 5.159917 5.153631 0.010180 5.143451 5.163812
0.592113 5.182306 5.176020 0.010194 5.165826 5.186214
0.593103 5.204850 5.198563 0.010207 5.188356 5.208771
0.594093 5.227548 5.221263 0.010219 5.211044 5.231482
0.595083 5.250404 5.244120 0.010230 5.233890 5.254350
0.596073 5.273418 5.267136 0.010240 5.256896 5.277376
0.597063 5.296591 5.290313 0.010249 5.280064 5.300561
0.598053 5.319926 5.313652 0.010257 5.303395 5.323908
0.599043 5.343424 5.337154 0.010263 5.326891 5.347417
0.600033 5.367086 5.360822 0.010268 5.350554 5.371091
0.601023 5.390915 5.384657 0.010273 5.374385 5.394930
0.602013 5.414911 5.408661 0.010276 5.398385 5.418937
0.603003 5.439076 5.432835 0.010278 5.422557 5.443112
0.603993 5.463412 5.457181 0.010278 5.446903 5.467459
0.604983 5.487922 5.481700 0.010277 5.471423 5.491978
0.605973 5.512605 5.506395 0.010275 5.496120 5.516670
0.606963 5.537464 5.531267 0.010272 5.520995 5.541539
0.607953 5.562502 5.556318 0.010267 5.546050 5.566585
0.608943 5.587718 5.581549 0.010261 5.571288 5.591810
0.609933 5.613116 5.606963 0.010254 5.596709 5.617217
0.610923 5.638698 5.632561 0.010245 5.622315 5.642806
0.611913 5.664464 5.658345 0.010235 5.648110 5.668580
0.612903 5.690417 5.684317 0.010223 5.674093 5.694540
0.613893 5.716559 5.710478 0.010210 5.700268 5.720688
0.614883 5.742891 5.736832 0.010195 5.726637 5.747027
0.615873 5.769416 5.763379 0.010179 5.753200 5.773558
0.616863 5.796135 5.790122 0.010161 5.779961 5.800283
0.617853 5.823051 5.817063 0.010142 5.806921 5.827204
0.618843 5.850166 5.844203 0.010121 5.834082 5.854324
0.619833 5.877480 5.871545 0.010098 5.861447 5.881643
0.620823 5.904997 5.899091 0.010073 5.889017 5.909164
0.621813 5.932719 5.926842 0.010047 5.916795 5.936890
0.622803 5.960648 5.954802 0.010019 5.944783 5.964821
0.623793 5.988785 5.982972 0.009990 5.972982 5.992962
0.624783 6.017133 6.011354 0.009958 6.001396 6.021312
0.625773 6.045695 6.039951 0.009925 6.030026 6.049876
0.626763 6.074472 6.068764 0.009890 6.058874 6.078654
0.627753 6.103466 6.097797 0.009853 6.087944 6.107650
0.628743 6.132681 6.127051 0.009814 6.117237 6.136865
0.629733 6.162117 6.156528 0.009773 6.146755 6.166301
0.630723 6.191778 6.186232 0.009730 6.176502 6.195962
0.631713 6.221666 6.216164 0.009685 6.206479 6.225849
0.632703 6.251783 6.246327 0.009638 6.236689 6.255965
0.633693 6.282132 6.276723 0.009589 6.267134 6.286313
0.634683 6.312716 6.307355 0.009538 6.297817 6.316894
0.635673 6.343535 6.338226 0.009485 6.328741 6.347711
0.636663 6.374594 6.369337 0.009429 6.359908 6.378767
0.637653 6.405895 6.400692 0.009372 6.391320 6.410064
0.638643 6.437440 6.432293 0.009312 6.422980 6.441605
0.639633 6.469233 6.464142 0.009250 6.454892 6.473392
0.640623 6.501275 6.496243 0.009186 6.487057 6.505429
0.641613 6.533569 6.528598 0.009119 6.519479 6.537717
0.642603 6.566118 6.561210 0.009050 6.552160 6.570260
0.643593 6.598925 6.594082 0.008979 6.585104 6.603061
0.644583 6.631993 6.627217 0.008905 6.618312 6.636121
0.645573 6.665325 6.660617 0.008829 6.651788 6.669445
0.646563 6.698923 6.694285 0.008750 6.685535 6.703035
0.647553 6.732790 6.728225 0.008669 6.719556 6.736893
0.648543 6.766930 6.762439 0.008585 6.753854 6.771024
0.649533 6.801345 6.796931 0.008499 6.788432 6.805429
0.650523 6.836038 6.831703 0.008410 6.823292 6.840113
0.651513 6.871014 6.866759 0.008319 6.858440 6.875077
0.652503 6.906273 6.902101 0.008225 6.893876 6.910326
0.653493 6.941821 6.937734 0.008129 6.929605 6.945863
0.654483 6.977660 6.973660 0.008030 6.965630 6.981690
0.655473 7.013793 7.009883 0.007928 7.001955 7.017811
0.656463 7.050224 7.046406 0.007824 7.038582 7.054230
0.657453 7.086957 7.083232 0.007717 7.075515 7.090949
0.658443 7.123993 7.120366 0.007608 7.112758 7.127973
0.659433 7.161338 7.157809 0.007496 7.150314 7.165305
0.660423 7.198995 7.195567 0.007381 7.188186 7.202948
0.661413 7.236966 7.233643 0.007264 7.226379 7.240907
0.662403 7.275256 7.272039 0.007144 7.264895 7.279184
0.663393 7.313869 7.310761 0.007022 7.303739 7.317783
0.664383 7.352808 7.349812 0.006898 7.342913 7.356710
0.665373 7.392077 7.389195 0.006771 7.382423 7.395966
0.666363 7.431680 7.428914 0.006642 7.422272 7.435557
0.667353 7.471620 7.468975 0.006511 7.462463 7.475486
0.668343 7.511903 7.509379 0.006378 7.503001 7.515757
0.669333 7.552531 7.550132 0.006243 7.543889 7.556376
0.670323 7.593508 7.591238 0.006107 7.585131 7.597345
0.671313 7.634840 7.632701 0.005969 7.626732 7.638670
0.672303 7.676530 7.674525 0.005830 7.668695 7.680354
0.673293 7.718582 7.716714 0.005690 7.711025 7.722404
0.674283 7.761001 7.759273 0.005549 7.753724 7.764822
0.675273 7.803791 7.802206 0.005408 7.796798 7.807615
0.676263 7.846957 7.845518 0.005268 7.840251 7.850786
0.677253 7.890503 7.889214 0.005128 7.884086 7.894342
0.678242 7.934434 7.933297 0.004990 7.928307 7.938287
0.679232 7.978754 7.977773 0.004854 7.972919 7.982627
0.680222 8.023468 8.022647 0.004721 8.017926 8.027368
0.681212 8.068581 8.067923 0.004593 8.063330 8.072515
0.682202 8.114098 8.113606 0.004469 8.109137 8.118075
0.683192 8.160024 8.159702 0.004352 8.155350 8.164054
0.684182 8.206364 8.206215 0.004243 8.201972 8.210457
0.685172 8.253122 8.253150 0.004143 8.249008 8.257293
0.686162 8.300305 8.300514 0.004054 8.296460 8.304568
0.687152 8.347918 8.348311 0.003979 8.344332 8.352289
0.688142 8.395965 8.396546 0.003918 8.392628 8.400464
0.689132 8.444452 8.445226 0.003874 8.441352 8.449099
0.690122 8.493386 8.494355 0.003849 8.490506 8.498204
0.691112 8.542770 8.543940 0.003844 8.540096 8.547784
0.692102 8.592612 8.593986 0.003861 8.590124 8.597847
0.693092 8.642917 8.644499 0.003902 8.640597 8.648400
0.694082 8.693691 8.695485 0.003966 8.691519 8.699450
0.695072 8.744940 8.746950 0.004054 8.742895 8.751004
0.696062 8.796669 8.798900 0.004167 8.794733 8.803068
0.697052 8.848886 8.851342 0.004304 8.847038 8.855647
0.698042 8.901596 8.904282 0.004465 8.899818 8.908747
0.699032 8.954806 8.957726 0.004648 8.953079 8.962374
0.700022 9.008523 9.011682 0.004852 9.006830 9.016534
0.701012 9.062752 9.066154 0.005077 9.061077 9.071232
0.702002 9.117501 9.121152 0.005322 9.115829 9.126474
0.702992 9.172777 9.176680 0.005586 9.171094 9.182266
0.703982 9.228586 9.232747 0.005867 9.226880 9.238614
0.704972 9.284935 9.289359 0.006165 9.283194 9.295524
0.705962 9.341832 9.346524 0.006479 9.340045 9.353003
0.706952 9.399284 9.404249 0.006809 9.397441 9.411058
0.707942 9.457298 9.462542 0.007153 9.455389 9.469695
0.708932 9.515883 9.521410 0.007512 9.513898 9.528922
0.709922 9.575044 9.580860 0.007885 9.572976 9.588745
0.710912 9.634792 9.640902 0.008271 9.632631 9.649173
0.711902 9.695132 9.701543 0.008670 9.692872 9.710213
0.712892 9.756074 9.762790 0.009083 9.753707 9.771873
0.713882 9.817625 9.824653 0.009508 9.815145 9.834161
0.714872 9.879795 9.887139 0.009946 9.877194 9.897085
0.715862 9.942590 9.950258 0.010396 9.939862 9.960654
0.716852 10.006021 10.014018 0.010859 10.003159 10.024877
0.717842 10.070096 10.078428 0.011334 10.067094 10.089762
0.718832 10.134823 10.143497 0.011822 10.131675 10.155319
0.719822 10.200212 10.209234 0.012322 10.196912 10.221556
0.720812 10.266273 10.275649 0.012834 10.262815 10.288483
0.721802 10.333014 10.342751 0.013359 10.329392 10.356110
0.722792 10.400445 10.410549 0.013897 10.396653 10.424446
0.723782 10.468576 10.479055 0.014447 10.464608 10.493502
0.724772 10.537417 10.548277 0.015010 10.533267 10.563287
0.725762 10.606978 10.618226 0.015586 10.602640 10.633811
0.726752 10.677269 10.688912 0.016175 10.672737 10.705087
0.727742 10.748301 10.760346 0.016777 10.743570 10.777123
0.728732 10.820085 10.832539 0.017392 10.815147 10.849931
0.729722 10.892631 10.905502 0.018021 10.887481 10.923523
0.730712 10.965950 10.979246 0.018663 10.960583 10.997909
0.731702 11.040053 11.053782 0.019320 11.034462 11.073101
0.732692 11.114953 11.129122 0.019990 11.109132 11.149112
0.733682 11.190661 11.205278 0.020674 11.184603 11.225952
0.734672 11.267188 11.282261 0.021373 11.260888 11.303635
0.735662 11.344548 11.360085 0.022087 11.337998 11.382172
0.736652 11.422751 11.438761 0.022816 11.415945 11.461577
0.737642 11.501811 11.518302 0.023559 11.494743 11.541862
0.738632 11.581741 11.598722 0.024319 11.574403 11.623040
0.739622 11.662554 11.680033 0.025093 11.654939 11.705126
0.740612 11.744262 11.762249 0.025884 11.736365 11.788133
0.741602 11.826880 11.845383 0.026691 11.818692 11.872074
0.742592 11.910421 11.929451 0.027514 11.901936 11.956965
0.743582 11.994900 12.014465 0.028354 11.986110 12.042819
0.744572 12.080331 12.100440 0.029212 12.071228 12.129652
0.745562 12.166728 12.187391 0.030086 12.157305 12.217478
0.746552 12.254106 12.275334 0.030978 12.244356 12.306313
0.747542 12.342481 12.364284 0.031888 12.332395 12.396172
0.748532 12.431869 12.454256 0.032817 12.421439 12.487072
0.749522 12.522284 12.545266 0.033764 12.511502 12.579030
0.750512 12.613743 12.637330 0.034730 12.602600 12.672060
0.751502 12.706263 12.730466 0.035716 12.694751 12.766182
0.752492 12.799860 12.824691 0.036721 12.787970 12.861411
0.753482 12.894551 12.920020 0.037746 12.882275 12.957766
0.754472 12.990354 13.016473 0.038791 12.977682 13.055265
0.755462 13.087287 13.114067 0.039858 13.074209 13.153925
0.756452 13.185368 13.212821 0.040946 13.171875 13.253767
0.757442 13.284615 13.312753 0.042055 13.270698 13.354808
0.758432 13.385048 13.413882 0.043187 13.370696 13.457069
0.759422 13.486685 13.516229 0.044340 13.471888 13.560569
0.760412 13.589546 13.619812 0.045517 13.574294 13.665329
0.761402 13.693652 13.724652 0.046718 13.677934 13.771370
0.762392 13.799022 13.830770 0.047942 13.782829 13.878712
0.763382 13.905679 13.938188 0.049190 13.888997 13.987378
0.764372 14.013643 14.046926 0.050463 13.996462 14.097389
0.765362 14.122935 14.157006 0.051762 14.105245 14.208768
0.766352 14.233580 14.268452 0.053086 14.215367 14.321538
0.767341 14.345598 14.381287 0.054436 14.326850 14.435723
0.768331 14.459014 14.495533 0.055814 14.439719 14.551347
0.769321 14.573850 14.611215 0.057219 14.553997 14.668434
0.770311 14.690133 14.728358 0.058651 14.669707 14.787009
0.771301 14.807885 14.846986 0.060112 14.786874 14.907099
0.772291 14.927133 14.967125 0.061603 14.905522 15.028728
0.773281 15.047902 15.088801 0.063123 15.025679 15.151924
0.774271 15.170219 15.212042 0.064673 15.147369 15.276714
0.775261 15.294111 15.336873 0.066254 15.270619 15.403127
0.776251 15.419606 15.463324 0.067867 15.395457 15.531190
0.777241 15.546731 15.591422 0.069512 15.521910 15.660933
0.778231 15.675515 15.721197 0.071189 15.650007 15.792386
0.779221 15.805988 15.852678 0.072901 15.779778 15.925579
0.780211 15.938181 15.985897 0.074646 15.911251 16.060543
0.781201 16.072123 16.120884 0.076427 16.044457 16.197311
0.782191 16.207847 16.257671 0.078243 16.179428 16.335914
0.783181 16.345385 16.396291 0.080096 16.316195 16.476387
0.784171 16.484769 16.536777 0.081986 16.454791 16.618763
0.785161 16.626034 16.679163 0.083914 16.595248 16.763077
0.786151 16.769214 16.823484 0.085882 16.737603 16.909366
0.787141 16.914344 16.969776 0.087888 16.881888 17.057664
0.788131 17.061460 17.118075 0.089936 17.028139 17.208011
0.789121 17.210600 17.268419 0.092025 17.176394 17.360444
0.790111 17.361801 17.420846 0.094156 17.326690 17.515002
0.791101 17.515102 17.575395 0.096331 17.479064 17.671725
0.792091 17.670542 17.732106 0.098550 17.633556 17.830655
0.793081 17.828163 17.891020 0.100814 17.790207 17.991834
0.794071 17.988006 18.052180 0.103124 17.949056 18.155304
0.795061 18.150113 18.215628 0.105482 18.110146 18.321109
0.796051 18.314528 18.381408 0.107888 18.273520 18.489296
0.797041 18.481296 18.549566 0.110343 18.439223 18.659909
0.798031 18.650462 18.720148 0.112849 18.607298 18.832997
0.799021 18.822074 18.893200 0.115407 18.777794 19.008607
0.800011 18.996179 19.068773 0.118017 18.950756 19.186790
0.801001 19.172826 19.246915 0.120682 19.126233 19.367597
0.801991 19.352067 19.427678 0.123401 19.304276 19.551079
0.802981 19.533952 19.611113 0.126178 19.484935 19.737291
0.803971 19.718536 19.797275 0.129012 19.668263 19.926287
0.804961 19.905871 19.986218 0.131905 19.854313 20.118123
0.805951 20.096014 20.177999 0.134859 20.043139 20.312858
0.806941 20.289023 20.372675 0.137875 20.234800 20.510551
0.807931 20.484955 20.570306 0.140955 20.429351 20.711261
0.808921 20.683871 20.770953 0.144099 20.626853 20.915052
0.809911 20.885833 20.974677 0.147310 20.827367 21.121987
0.810901 21.090904 21.181543 0.150589 21.030954 21.332133
0.811891 21.299148 21.391617 0.153938 21.237680 21.545555
0.812881 21.510634 21.604967 0.157358 21.447609 21.762324
0.813871 21.725428 21.821660 0.160851 21.660809 21.982511
0.814861 21.943602 22.041768 0.164419 21.877350 22.206187
0.815851 22.165228 22.265365 0.168063 22.097302 22.433428
0.816841 22.390379 22.492525 0.171786 22.320739 22.664311
0.817831 22.619133 22.723325 0.175590 22.547735 22.898915
0.818821 22.851566 22.957844 0.179476 22.778368 23.137320
0.819811 23.087760 23.196164 0.183446 23.012717 23.379610
0.820801 23.327797 23.438367 0.187504 23.250864 23.625871
0.821791 23.571762 23.684540 0.191649 23.492891 23.876189
0.822781 23.819742 23.934771 0.195886 23.738885 24.130657
0.823771 24.071827 24.189150 0.200216 23.988933 24.389366
0.824761 24.328109 24.447770 0.204642 24.243128 24.652412
0.825751 24.588683 24.710728 0.209166 24.501562 24.919893
0.826741 24.853646 24.978121 0.213790 24.764332 25.191911
0.827731 25.123099 25.250052 0.218517 25.031535 25.468570
0.828721 25.397145 25.526625 0.223351 25.303274 25.749975
0.829711 25.675890 25.807946 0.228292 25.579653 26.036238
0.830701 25.959443 26.094126 0.233346 25.860780 26.327472
0.831691 26.247917 26.385279 0.238513 26.146766 26.623792
0.832681 26.541428 26.681523 0.243798 26.437725 26.925321
0.833671 26.840095 26.982976 0.249203 26.733773 27.232180
0.834661 27.144041 27.289765 0.254732 27.035033 27.544497
0.835651 27.453392 27.602016 0.260388 27.341628 27.862404
0.836641 27.768279 27.919860 0.266174 27.653686 28.186035
0.837631 28.088836 28.243435 0.272094 27.971341 28.515530
0.838621 28.415201 28.572880 0.278152 28.294728 28.851032
0.839611 28.747518 28.908338 0.284351 28.623987 29.192689
0.840601 29.085933 29.249959 0.290695 28.959264 29.540654
0.841591 29.430598 29.597896 0.297188 29.300708 29.895084
0.842581 29.781670 29.952307 0.303835 29.648472 30.256142
0.843571 30.139309 30.313354 0.310639 30.002715 30.623994
0.844561 30.503683 30.681208 0.317606 30.363602 30.998813
0.845551 30.874964 31.056040 0.324739 30.731301 31.380778
0.846541 31.253329 31.438030 0.332043 31.105987 31.770073
0.847531 31.638960 31.827363 0.339523 31.487840 32.166887
0.848521 32.032048 32.224231 0.347185 31.877046 32.571416
0.849511 32.432787 32.628831 0.355034 32.273797 32.983864
0.850501 32.841380 33.041366 0.363074 32.678292 33.404440
0.851491 33.258035 33.462047 0.371312 33.090735 33.833359
0.852481 33.682968 33.891093 0.379753 33.511340 34.270846
0.853471 34.116400 34.328728 0.388404 33.940324 34.717132
0.854461 34.558564 34.775184 0.397271 34.377914 35.172455
0.855451 35.009697 35.230704 0.406359 34.824344 35.637063
0.856440 35.470046 35.695535 0.415677 35.279858 36.111212
0.857430 35.939865 36.169935 0.425230 35.744705 36.595165
0.858420 36.419419 36.654171 0.435026 36.219145 37.089197
0.859410 36.908982 37.148519 0.445073 36.703446 37.593592
0.860400 37.408835 37.653264 0.455378 37.197886 38.108642
0.861390 37.919271 38.168704 0.465949 37.702755 38.634652
0.862380 38.440596 38.695143 0.476794 38.218349 39.171938
0.863370 38.973123 39.232901 0.487923 38.744977 39.720824
0.864360 39.517178 39.782305 0.499344 39.282961 40.281650
0.865350 40.073099 40.343699 0.511067 39.832632 40.854766
0.866340 40.641237 40.917435 0.523100 40.394335 41.440535
0.867330 41.221955 41.503881 0.535455 40.968426 42.039337
0.868320 41.815632 42.103419 0.548142 41.555277 42.651561
0.869310 42.422657 42.716442 0.561171 42.155271 43.277614
0.870300 43.043439 43.343363 0.574555 42.768809 43.917918
0.871290 43.678399 43.984608 0.588304 43.396304 44.572912
0.872280 44.327975 44.640619 0.602431 44.038188 45.243049
0.873270 44.992624 45.311856 0.616949 44.694907 45.928804
0.874260 45.672819 45.998798 0.631870 45.366927 46.630668
0.875250 46.369052 46.701942 0.647210 46.054732 47.349152
0.876240 47.081837 47.421805 0.662982 46.758823 48.084787
0.877230 47.811704 48.158925 0.679201 47.479724 48.838126
0.878220 48.559210 48.913863 0.695883 48.217980 49.609746
0.879210 49.324930 49.687200 0.713045 48.974155 50.400245
0.880200 50.109467 50.479544 0.730702 49.748842 51.210247
0.881190 50.913446 51.291527 0.748874 50.542653 52.040401
0.882180 51.737521 52.123808 0.767578 51.356230 52.891387
0.883170 52.582370 52.977074 0.786835 52.190239 53.763909
0.884160 53.448703 53.852040 0.806663 53.045376 54.658703
0.885150 54.337261 54.749453 0.827085 53.922368 55.576539
0.886140 55.248815 55.670094 0.848123 54.821971 56.518217
0.887130 56.184171 56.614775 0.869799 55.744976 57.484574
0.888120 57.144170 57.584346 0.892138 56.692209 58.476484
0.889110 58.129693 58.579696 0.915164 57.664531 59.494860
0.890100 59.141658 59.601750 0.938906 58.662845 60.540656
0.891090 60.181025 60.651481 0.963389 59.688091 61.614870
0.892080 61.248800 61.729901 0.988644 60.741257 62.718546
0.893070 62.346033 62.838073 1.014701 61.823372 63.852774
0.894060 63.473827 63.977107 1.041592 62.935515 65.018699
0.895050 64.633333 65.148167 1.069349 64.078817 66.217516
0.896040 65.825759 66.352472 1.098009 65.254462 67.450481
0.897030 67.052371 67.591299 1.127609 66.463691 68.718908
0.898020 68.314497 68.865990 1.158186 67.707803 70.024176
0.899010 69.613528 70.177948 1.189783 68.988165 71.367731
0.900000 70.950927 71.528650 1.222441 70.306209 72.751090


==> plot_data/sigma_four_pt_function_anchor_0.3_ensemble_comparison.dat <==
z Bootstrap Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.001667 1.001681 0.000013 1.001668 1.001694
0.011152 1.001946 1.001962 0.000015 1.001948 1.001977
0.012304 1.002237 1.002257 0.000017 1.002240 1.002273
0.013456 1.002541 1.002563 0.000019 1.002544 1.002582
0.014608 1.002856 1.002881 0.000021 1.002859 1.002902
0.015760 1.003182 1.003209 0.000024 1.003186 1.003233
0.016912 1.003519 1.003549 0.000026 1.003523 1.003575
0.018063 1.003865 1.003898 0.000028 1.003870 1.003927
0.019215 1.004222 1.004258 0.000031 1.004227 1.004288
0.020367 1.004588 1.004627 0.000033 1.004594 1.004660
0.021519 1.004963 1.005005 0.000035 1.004970 1.005040
0.022671 1.005347 1.005392 0.000038 1.005354 1.005430
0.023823 1.005740 1.005788 0.000040 1.005748 1.005829
0.024975 1.006141 1.006193 0.000043 1.006150 1.006236
0.026127 1.006551 1.006606 0.000046 1.006561 1.006652
0.027279 1.006969 1.007027 0.000048 1.006979 1.007076
0.028431 1.007395 1.007457 0.000051 1.007406 1.007508
0.029583 1.007829 1.007894 0.000053 1.007841 1.007947
0.030735 1.008270 1.008339 0.000056 1.008283 1.008395
0.031886 1.008719 1.008792 0.000059 1.008733 1.008850
0.033038 1.009176 1.009252 0.000061 1.009191 1.009313
0.034190 1.009640 1.009719 0.000064 1.009656 1.009783
0.035342 1.010111 1.010194 0.000067 1.010128 1.010261
0.036494 1.010589 1.010676 0.000069 1.010607 1.010745
0.037646 1.011074 1.011165 0.000072 1.011093 1.011237
0.038798 1.011567 1.011661 0.000075 1.011587 1.011736
0.039950 1.012066 1.012164 0.000077 1.012087 1.012242
0.041102 1.012572 1.012674 0.000080 1.012594 1.012754
0.042254 1.013084 1.013191 0.000082 1.013108 1.013273
0.043406 1.013604 1.013714 0.000085 1.013629 1.013799
0.044558 1.014129 1.014244 0.000088 1.014156 1.014331
0.045710 1.014662 1.014780 0.000090 1.014689 1.014870
0.046861 1.015201 1.015323 0.000093 1.015229 1.015416
0.048013 1.015746 1.015872 0.000096 1.015776 1.015967
0.049165 1.016297 1.016427 0.000098 1.016329 1.016526
0.050317 1.016855 1.016989 0.000101 1.016888 1.017090
0.051469 1.017419 1.017557 0.000104 1.017454 1.017661
0.052621 1.017990 1.018131 0.000106 1.018025 1.018237
0.053773 1.018566 1.018712 0.000109 1.018603 1.018820
0.054925 1.019148 1.019298 0.000111 1.019187 1.019409
0.056077 1.019737 1.019891 0.000114 1.019777 1.020005
0.057229 1.020331 1.020489 0.000116 1.020373 1.020606
0.058381 1.020932 1.021094 0.000119 1.020975 1.021213
0.059533 1.021538 1.021704 0.000121 1.021583 1.021826
0.060684 1.022150 1.022320 0.000124 1.022196 1.022444
0.061836 1.022769 1.022943 0.000126 1.022816 1.023069
0.062988 1.023393 1.023571 0.000129 1.023442 1.023700
0.064140 1.024022 1.024205 0.000131 1.024073 1.024336
0.065292 1.024658 1.024844 0.000134 1.024710 1.024978
0.066444 1.025299 1.025489 0.000136 1.025353 1.025626
0.067596 1.025946 1.026140 0.000139 1.026002 1.026279
0.068748 1.026599 1.026797 0.000141 1.026656 1.026938
0.069900 1.027257 1.027460 0.000143 1.027316 1.027603
0.071052 1.027921 1.028128 0.000146 1.027982 1.028273
0.072204 1.028591 1.028801 0.000148 1.028653 1.028949
0.073356 1.029266 1.029480 0.000150 1.029330 1.029631
0.074508 1.029947 1.030165 0.000153 1.030013 1.030318
0.075659 1.030634 1.030856 0.000155 1.030701 1.031010
0.076811 1.031325 1.031551 0.000157 1.031394 1.031709
0.077963 1.032023 1.032253 0.000159 1.032094 1.032412
0.079115 1.032726 1.032960 0.000161 1.032798 1.033121
0.080267 1.033434 1.033672 0.000164 1.033508 1.033836
0.081419 1.034148 1.034390 0.000166 1.034224 1.034556
0.082571 1.034868 1.035113 0.000168 1.034945 1.035281
0.083723 1.035592 1.035842 0.000170 1.035672 1.036012
0.084875 1.036323 1.036576 0.000172 1.036404 1.036748
0.086027 1.037058 1.037315 0.000174 1.037141 1.037489
0.087179 1.037799 1.038060 0.000176 1.037884 1.038236
0.088331 1.038546 1.038810 0.000178 1.038632 1.038988
0.089482 1.039298 1.039566 0.000180 1.039386 1.039746
0.090634 1.040055 1.040327 0.000182 1.040145 1.040509
0.091786 1.040817 1.041093 0.000184 1.040910 1.041277
0.092938 1.041585 1.041865 0.000185 1.041679 1.042050
0.094090 1.042359 1.042642 0.000187 1.042454 1.042829
0.095242 1.043137 1.043424 0.000189 1.043235 1.043613
0.096394 1.043921 1.044211 0.000191 1.044021 1.044402
0.097546 1.044711 1.045004 0.000193 1.044812 1.045197
0.098698 1.045505 1.045802 0.000194 1.045608 1.045997
0.099850 1.046305 1.046606 0.000196 1.046410 1.046802
0.101002 1.047110 1.047415 0.000198 1.047217 1.047612
0.102154 1.047921 1.048228 0.000199 1.048029 1.048428
0.103306 1.048737 1.049048 0.000201 1.048847 1.049249
0.104457 1.049558 1.049872 0.000202 1.049670 1.050075
0.105609 1.050384 1.050702 0.000204 1.050498 1.050906
0.106761 1.051216 1.051537 0.000205 1.051332 1.051742
0.107913 1.052053 1.052377 0.000207 1.052170 1.052584
0.109065 1.052895 1.053223 0.000208 1.053014 1.053431
0.110217 1.053743 1.054073 0.000210 1.053864 1.054283
0.111369 1.054596 1.054929 0.000211 1.054718 1.055140
0.112521 1.055454 1.055791 0.000212 1.055578 1.056003
0.113673 1.056317 1.056657 0.000214 1.056443 1.056871
0.114825 1.057186 1.057529 0.000215 1.057314 1.057744
0.115977 1.058060 1.058406 0.000216 1.058189 1.058622
0.117129 1.058939 1.059288 0.000217 1.059070 1.059505
0.118280 1.059824 1.060175 0.000219 1.059956 1.060394
0.119432 1.060713 1.061068 0.000220 1.060848 1.061287
0.120584 1.061608 1.061966 0.000221 1.061745 1.062186
0.121736 1.062509 1.062869 0.000222 1.062647 1.063091
0.122888 1.063414 1.063777 0.000223 1.063554 1.064000
0.124040 1.064325 1.064690 0.000224 1.064466 1.064914
0.125192 1.065241 1.065609 0.000225 1.065384 1.065834
0.126344 1.066163 1.066533 0.000226 1.066307 1.066759
0.127496 1.067089 1.067462 0.000227 1.067236 1.067689
0.128648 1.068022 1.068397 0.000228 1.068169 1.068625
0.129800 1.068959 1.069337 0.000229 1.069108 1.069565
0.130952 1.069901 1.070282 0.000229 1.070052 1.070511
0.132104 1.070849 1.071232 0.000230 1.071002 1.071462
0.133255 1.071803 1.072187 0.000231 1.071956 1.072418
0.134407 1.072761 1.073148 0.000232 1.072917 1.073380
0.135559 1.073725 1.074114 0.000232 1.073882 1.074346
0.136711 1.074694 1.075085 0.000233 1.074853 1.075318
0.137863 1.075669 1.076062 0.000233 1.075828 1.076295
0.139015 1.076648 1.077044 0.000234 1.076810 1.077278
0.140167 1.077634 1.078031 0.000235 1.077796 1.078265
0.141319 1.078624 1.079023 0.000235 1.078788 1.079258
0.142471 1.079620 1.080021 0.000235 1.079785 1.080256
0.143623 1.080621 1.081024 0.000236 1.080788 1.081260
0.144775 1.081628 1.082032 0.000236 1.081796 1.082269
0.145927 1.082640 1.083046 0.000237 1.082809 1.083282
0.147078 1.083657 1.084065 0.000237 1.083828 1.084302
0.148230 1.084680 1.085089 0.000237 1.084852 1.085326
0.149382 1.085708 1.086119 0.000238 1.085881 1.086356
0.150534 1.086741 1.087154 0.000238 1.086916 1.087391
0.151686 1.087780 1.088194 0.000238 1.087956 1.088432
0.152838 1.088824 1.089239 0.000238 1.089001 1.089477
0.153990 1.089874 1.090290 0.000238 1.090052 1.090529
0.155142 1.090929 1.091347 0.000238 1.091109 1.091585
0.156294 1.091990 1.092408 0.000238 1.092170 1.092647
0.157446 1.093056 1.093476 0.000238 1.093237 1.093714
0.158598 1.094127 1.094548 0.000238 1.094310 1.094786
0.159750 1.095204 1.095626 0.000238 1.095388 1.095864
0.160902 1.096287 1.096709 0.000238 1.096471 1.096948
0.162053 1.097375 1.097798 0.000238 1.097560 1.098036
0.163205 1.098468 1.098892 0.000238 1.098655 1.099130
0.164357 1.099567 1.099992 0.000238 1.099755 1.100230
0.165509 1.100672 1.101097 0.000237 1.100860 1.101335
0.166661 1.101782 1.102208 0.000237 1.101971 1.102445
0.167813 1.102897 1.103324 0.000237 1.103087 1.103561
0.168965 1.104018 1.104445 0.000236 1.104209 1.104682
0.170117 1.105145 1.105572 0.000236 1.105336 1.105808
0.171269 1.106277 1.106705 0.000236 1.106469 1.106941
0.172421 1.107415 1.107843 0.000235 1.107608 1.108078
0.173573 1.108558 1.108987 0.000235 1.108752 1.109221
0.174725 1.109707 1.110136 0.000234 1.109902 1.110370
0.175876 1.110862 1.111291 0.000234 1.111057 1.111524
0.177028 1.112022 1.112451 0.000233 1.112218 1.112684
0.178180 1.113188 1.113617 0.000232 1.113384 1.113849
0.179332 1.114360 1.114788 0.000232 1.114556 1.115020
0.180484 1.115537 1.115965 0.000231 1.115734 1.116196
0.181636 1.116720 1.117148 0.000230 1.116918 1.117378
0.182788 1.117909 1.118336 0.000230 1.118107 1.118566
0.183940 1.119103 1.119530 0.000229 1.119301 1.119759
0.185092 1.120303 1.120730 0.000228 1.120502 1.120958
0.186244 1.121509 1.121935 0.000227 1.121708 1.122162
0.187396 1.122721 1.123146 0.000226 1.122920 1.123373
0.188548 1.123938 1.124363 0.000225 1.124138 1.124588
0.189699 1.125162 1.125585 0.000224 1.125361 1.125810
0.190851 1.126391 1.126814 0.000223 1.126590 1.127037
0.192003 1.127625 1.128047 0.000222 1.127825 1.128270
0.193155 1.128866 1.129287 0.000221 1.129066 1.129508
0.194307 1.130113 1.130533 0.000220 1.130312 1.130753
0.195459 1.131365 1.131784 0.000219 1.131565 1.132003
0.196611 1.132623 1.133041 0.000218 1.132823 1.133259
0.197763 1.133887 1.134304 0.000217 1.134087 1.134521
0.198915 1.135158 1.135573 0.000216 1.135357 1.135788
0.200067 1.136434 1.136847 0.000214 1.136633 1.137061
0.201219 1.137716 1.138128 0.000213 1.137915 1.138341
0.202371 1.139003 1.139414 0.000212 1.139202 1.139626
0.203523 1.140297 1.140706 0.000210 1.140496 1.140917
0.204674 1.141597 1.142004 0.000209 1.141795 1.142213
0.205826 1.142903 1.143309 0.000208 1.143101 1.143516
0.206978 1.144215 1.144619 0.000206 1.144413 1.144825
0.208130 1.145533 1.145935 0.000205 1.145730 1.146139
0.209282 1.146857 1.147257 0.000203 1.147054 1.147460
0.210434 1.148188 1.148585 0.000202 1.148383 1.148787
0.211586 1.149524 1.149919 0.000200 1.149719 1.150119
0.212738 1.150866 1.151259 0.000198 1.151061 1.151458
0.213890 1.152215 1.152605 0.000197 1.152409 1.152802
0.215042 1.153570 1.153958 0.000195 1.153763 1.154153
0.216194 1.154931 1.155316 0.000193 1.155123 1.155510
0.217346 1.156298 1.156681 0.000192 1.156489 1.156873
0.218497 1.157671 1.158052 0.000190 1.157862 1.158242
0.219649 1.159051 1.159428 0.000188 1.159240 1.159617
0.220801 1.160436 1.160812 0.000186 1.160625 1.160998
0.221953 1.161829 1.162201 0.000185 1.162016 1.162385
0.223105 1.163227 1.163596 0.000183 1.163414 1.163779
0.224257 1.164632 1.164998 0.000181 1.164817 1.165179
0.225409 1.166043 1.166406 0.000179 1.166227 1.166585
0.226561 1.167460 1.167820 0.000177 1.167644 1.167997
0.227713 1.168884 1.169241 0.000175 1.169066 1.169416
0.228865 1.170315 1.170668 0.000173 1.170495 1.170841
0.230017 1.171751 1.172101 0.000171 1.171931 1.172272
0.231169 1.173194 1.173541 0.000169 1.173372 1.173710
0.232321 1.174644 1.174987 0.000167 1.174820 1.175154
0.233472 1.176100 1.176440 0.000164 1.176275 1.176604
0.234624 1.177563 1.177899 0.000162 1.177736 1.178061
0.235776 1.179032 1.179364 0.000160 1.179204 1.179524
0.236928 1.180508 1.180836 0.000158 1.180678 1.180994
0.238080 1.181990 1.182314 0.000156 1.182159 1.182470
0.239232 1.183479 1.183799 0.000153 1.183646 1.183953
0.240384 1.184975 1.185291 0.000151 1.185140 1.185442
0.241536 1.186477 1.186789 0.000149 1.186640 1.186938
0.242688 1.187986 1.188293 0.000146 1.188147 1.188440
0.243840 1.189501 1.189805 0.000144 1.189661 1.189949
0.244992 1.191024 1.191323 0.000142 1.191181 1.191464
0.246144 1.192553 1.192847 0.000139 1.192708 1.192987
0.247295 1.194089 1.194379 0.000137 1.194242 1.194515
0.248447 1.195632 1.195917 0.000134 1.195783 1.196051
0.249599 1.197181 1.197462 0.000132 1.197330 1.197593
0.250751 1.198738 1.199013 0.000129 1.198884 1.199142
0.251903 1.200301 1.200572 0.000127 1.200445 1.200698
0.253055 1.201871 1.202137 0.000124 1.202013 1.202261
0.254207 1.203448 1.203709 0.000121 1.203588 1.203830
0.255359 1.205032 1.205288 0.000119 1.205169 1.205407
0.256511 1.206623 1.206874 0.000116 1.206758 1.206990
0.257663 1.208221 1.208467 0.000113 1.208353 1.208580
0.258815 1.209827 1.210067 0.000111 1.209956 1.210177
0.259967 1.211439 1.211673 0.000108 1.211565 1.211781
0.261119 1.213058 1.213287 0.000105 1.213182 1.213392
0.262270 1.214684 1.214908 0.000102 1.214805 1.215010
0.263422 1.216318 1.216536 0.000100 1.216436 1.216636
0.264574 1.217959 1.218171 0.000097 1.218074 1.218268
0.265726 1.219607 1.219813 0.000094 1.219719 1.219907
0.266878 1.221262 1.221462 0.000091 1.221371 1.221553
0.268030 1.222924 1.223119 0.000088 1.223031 1.223207
0.269182 1.224594 1.224783 0.000085 1.224697 1.224868
0.270334 1.226271 1.226453 0.000082 1.226371 1.226536
0.271486 1.227955 1.228132 0.000079 1.228052 1.228211
0.272638 1.229647 1.229817 0.000076 1.229741 1.229894
0.273790 1.231346 1.231510 0.000073 1.231437 1.231584
0.274942 1.233053 1.233210 0.000070 1.233140 1.233281
0.276093 1.234767 1.234918 0.000067 1.234851 1.234985
0.277245 1.236489 1.236633 0.000064 1.236569 1.236697
0.278397 1.238218 1.238356 0.000061 1.238294 1.238417
0.279549 1.239955 1.240086 0.000058 1.240027 1.240144
0.280701 1.241699 1.241823 0.000055 1.241768 1.241878
0.281853 1.243451 1.243568 0.000052 1.243516 1.243620
0.283005 1.245210 1.245321 0.000049 1.245272 1.245370
0.284157 1.246978 1.247081 0.000046 1.247036 1.247127
0.285309 1.248753 1.248849 0.000042 1.248807 1.248892
0.286461 1.250536 1.250625 0.000039 1.250586 1.250664
0.287613 1.252326 1.252408 0.000036 1.252372 1.252444
0.288765 1.254125 1.254199 0.000033 1.254167 1.254232
0.289917 1.255931 1.255998 0.000029 1.255969 1.256027
0.291068 1.257745 1.257805 0.000026 1.257779 1.257831
0.292220 1.259567 1.259619 0.000023 1.259597 1.259642
0.293372 1.261397 1.261442 0.000019 1.261422 1.261461
0.294524 1.263235 1.263272 0.000016 1.263256 1.263288
0.295676 1.265081 1.265110 0.000013 1.265098 1.265123
0.296828 1.266935 1.266957 0.000009 1.266947 1.266966
0.297980 1.268797 1.268811 0.000006 1.268805 1.268817
0.299132 1.270668 1.270674 0.000003 1.270671 1.270676
0.300284 1.272546 1.272544 0.000001 1.272543 1.272545
0.301436 1.274433 1.274423 0.000004 1.274418 1.274427
0.302588 1.276328 1.276310 0.000008 1.276302 1.276317
0.303740 1.278231 1.278205 0.000011 1.278193 1.278216
0.304891 1.280143 1.280108 0.000015 1.280093 1.280123
0.306043 1.282063 1.282019 0.000018 1.282001 1.282038
0.307195 1.283991 1.283939 0.000022 1.283918 1.283961
0.308347 1.285928 1.285868 0.000025 1.285842 1.285893
0.309499 1.287873 1.287804 0.000029 1.287775 1.287833
0.310651 1.289827 1.289749 0.000032 1.289717 1.289782
0.311803 1.291789 1.291703 0.000036 1.291667 1.291739
0.312955 1.293760 1.293665 0.000039 1.293626 1.293705
0.314107 1.295739 1.295636 0.000043 1.295593 1.295679
0.315259 1.297727 1.297615 0.000047 1.297568 1.297662
0.316411 1.299724 1.299603 0.000050 1.299553 1.299653
0.317563 1.301730 1.301599 0.000054 1.301546 1.301653
0.318715 1.303744 1.303605 0.000058 1.303547 1.303662
0.319866 1.305768 1.305619 0.000061 1.305558 1.305680
0.321018 1.307800 1.307642 0.000065 1.307577 1.307707
0.322170 1.309841 1.309673 0.000069 1.309605 1.309742
0.323322 1.311891 1.311714 0.000072 1.311642 1.311786
0.324474 1.313950 1.313764 0.000076 1.313688 1.313839
0.325626 1.316018 1.315822 0.000080 1.315742 1.315902
0.326778 1.318095 1.317890 0.000083 1.317806 1.317973
0.327930 1.320181 1.319966 0.000087 1.319879 1.320053
0.329082 1.322276 1.322052 0.000091 1.321961 1.322143
0.330234 1.324381 1.324147 0.000095 1.324052 1.324241
0.331386 1.326495 1.326251 0.000098 1.326153 1.326349
0.332538 1.328618 1.328364 0.000102 1.328262 1.328466
0.333689 1.330750 1.330487 0.000106 1.330381 1.330593
0.334841 1.332892 1.332619 0.000110 1.332509 1.332728
0.335993 1.335043 1.334760 0.000113 1.334647 1.334873
0.337145 1.337204 1.336911 0.000117 1.336794 1.337028
0.338297 1.339375 1.339071 0.000121 1.338950 1.339192
0.339449 1.341554 1.341241 0.000125 1.341116 1.341365
0.340601 1.343744 1.343420 0.000129 1.343292 1.343549
0.341753 1.345943 1.345609 0.000132 1.345477 1.345741
0.342905 1.348152 1.347808 0.000136 1.347671 1.347944
0.344057 1.350371 1.350016 0.000140 1.349876 1.350156
0.345209 1.352599 1.352234 0.000144 1.352090 1.352378
0.346361 1.354838 1.354462 0.000148 1.354314 1.354610
0.347513 1.357086 1.356700 0.000151 1.356548 1.356851
0.348664 1.359344 1.358947 0.000155 1.358792 1.359103
0.349816 1.361613 1.361205 0.000159 1.361046 1.361364
0.350968 1.363891 1.363473 0.000163 1.363310 1.363636
0.352120 1.366179 1.365750 0.000167 1.365583 1.365917
0.353272 1.368478 1.368038 0.000171 1.367867 1.368209
0.354424 1.370787 1.370336 0.000175 1.370162 1.370511
0.355576 1.373106 1.372644 0.000178 1.372466 1.372823
0.356728 1.375436 1.374963 0.000182 1.374781 1.375145
0.357880 1.377775 1.377292 0.000186 1.377106 1.377478
0.359032 1.380126 1.379631 0.000190 1.379441 1.379821
0.360184 1.382486 1.381981 0.000194 1.381787 1.382175
0.361336 1.384858 1.384341 0.000198 1.384143 1.384539
0.362487 1.387240 1.386712 0.000202 1.386510 1.386913
0.363639 1.389632 1.389093 0.000206 1.388887 1.389299
0.364791 1.392035 1.391485 0.000209 1.391276 1.391694
0.365943 1.394449 1.393888 0.000213 1.393674 1.394101
0.367095 1.396874 1.396301 0.000217 1.396084 1.396518
0.368247 1.399310 1.398726 0.000221 1.398504 1.398947
0.369399 1.401757 1.401161 0.000225 1.400936 1.401386
0.370551 1.404214 1.403607 0.000229 1.403378 1.403836
0.371703 1.406683 1.406064 0.000233 1.405832 1.406297
0.372855 1.409163 1.408533 0.000237 1.408296 1.408769
0.374007 1.411654 1.411012 0.000240 1.410771 1.411252
0.375159 1.414156 1.413503 0.000244 1.413258 1.413747
0.376311 1.416670 1.416004 0.000248 1.415756 1.416253
0.377462 1.419194 1.418518 0.000252 1.418266 1.418770
0.378614 1.421731 1.421042 0.000256 1.420786 1.421298
0.379766 1.424278 1.423578 0.000260 1.423318 1.423838
0.380918 1.426838 1.426126 0.000264 1.425862 1.426389
0.382070 1.429409 1.428685 0.000267 1.428417 1.428952
0.383222 1.431991 1.431256 0.000271 1.430984 1.431527
0.384374 1.434585 1.433838 0.000275 1.433563 1.434113
0.385526 1.437192 1.436432 0.000279 1.436153 1.436711
0.386678 1.439809 1.439038 0.000283 1.438755 1.439321
0.387830 1.442439 1.441656 0.000287 1.441369 1.441943
0.388982 1.445081 1.444286 0.000290 1.443995 1.444576
0.390134 1.447735 1.446928 0.000294 1.446633 1.447222
0.391285 1.450401 1.449582 0.000298 1.449284 1.449880
0.392437 1.453079 1.452248 0.000302 1.451946 1.452550
0.393589 1.455770 1.454926 0.000306 1.454621 1.455232
0.394741 1.458472 1.457617 0.000310 1.457307 1.457926
0.395893 1.461187 1.460320 0.000313 1.460007 1.460633
0.397045 1.463915 1.463035 0.000317 1.462718 1.463353
0.398197 1.466655 1.465763 0.000321 1.465443 1.466084
0.399349 1.469408 1.468504 0.000325 1.468179 1.468829
0.400501 1.472173 1.471257 0.000328 1.470929 1.471586
0.401653 1.474952 1.474023 0.000332 1.473691 1.474355
0.402805 1.477743 1.476802 0.000336 1.476466 1.477138
0.403957 1.480546 1.479594 0.000340 1.479254 1.479933
0.405109 1.483363 1.482398 0.000343 1.482055 1.482742
0.406260 1.486193 1.485216 0.000347 1.484869 1.485563
0.407412 1.489036 1.488047 0.000351 1.487696 1.488397
0.408564 1.491892 1.490891 0.000354 1.490536 1.491245
0.409716 1.494762 1.493748 0.000358 1.493390 1.494106
0.410868 1.497645 1.496618 0.000362 1.496257 1.496980
0.412020 1.500541 1.499502 0.000365 1.499137 1.499868
0.413172 1.503451 1.502400 0.000369 1.502031 1.502769
0.414324 1.506374 1.505311 0.000373 1.504938 1.505683
0.415476 1.509311 1.508236 0.000376 1.507859 1.508612
0.416628 1.512262 1.511174 0.000380 1.510794 1.511554
0.417780 1.515226 1.514126 0.000383 1.513743 1.514510
0.418932 1.518204 1.517092 0.000387 1.516705 1.517479
0.420083 1.521197 1.520072 0.000391 1.519682 1.520463
0.421235 1.524203 1.523067 0.000394 1.522673 1.523461
0.422387 1.527224 1.526075 0.000398 1.525677 1.526473
0.423539 1.530259 1.529098 0.000401 1.528696 1.529499
0.424691 1.533308 1.532135 0.000405 1.531730 1.532539
0.425843 1.536372 1.535186 0.000408 1.534778 1.535594
0.426995 1.539450 1.538252 0.000412 1.537840 1.538663
0.428147 1.542542 1.541332 0.000415 1.540917 1.541747
0.429299 1.545650 1.544427 0.000419 1.544009 1.544846
0.430451 1.548772 1.547537 0.000422 1.547115 1.547959
0.431603 1.551909 1.550662 0.000425 1.550236 1.551087
0.432755 1.555060 1.553801 0.000429 1.553373 1.554230
0.433907 1.558227 1.556956 0.000432 1.556524 1.557388
0.435058 1.561409 1.560126 0.000435 1.559690 1.560561
0.436210 1.564606 1.563311 0.000439 1.562872 1.563750
0.437362 1.567819 1.566511 0.000442 1.566069 1.566953
0.438514 1.571047 1.569727 0.000445 1.569282 1.570173
0.439666 1.574290 1.572958 0.000449 1.572510 1.573407
0.440818 1.577549 1.576205 0.000452 1.575753 1.576657
0.441970 1.580824 1.579468 0.000455 1.579013 1.579923
0.443122 1.584114 1.582746 0.000459 1.582288 1.583205
0.444274 1.587421 1.586041 0.000462 1.585579 1.586503
0.445426 1.590743 1.589351 0.000465 1.588886 1.589816
0.446578 1.594081 1.592678 0.000468 1.592209 1.593146
0.447730 1.597436 1.596020 0.000471 1.595549 1.596492
0.448881 1.600807 1.599379 0.000474 1.598905 1.599854
0.450033 1.604194 1.602755 0.000478 1.602277 1.603232
0.451185 1.607598 1.606147 0.000481 1.605666 1.606627
0.452337 1.611018 1.609555 0.000484 1.609071 1.610039
0.453489 1.614455 1.612980 0.000487 1.612494 1.613467
0.454641 1.617909 1.616423 0.000490 1.615933 1.616912
0.455793 1.621379 1.619882 0.000493 1.619389 1.620374
0.456945 1.624867 1.623358 0.000496 1.622862 1.623854
0.458097 1.628372 1.626851 0.000499 1.626352 1.627350
0.459249 1.631894 1.630362 0.000502 1.629860 1.630863
0.460401 1.635433 1.633890 0.000505 1.633385 1.634394
0.461553 1.638990 1.637435 0.000507 1.636928 1.637943
0.462705 1.642565 1.640998 0.000510 1.640488 1.641509
0.463856 1.646157 1.644579 0.000513 1.644066 1.645092
0.465008 1.649767 1.648178 0.000516 1.647662 1.648694
0.466160 1.653395 1.651795 0.000519 1.651276 1.652313
0.467312 1.657041 1.655429 0.000522 1.654908 1.655951
0.468464 1.660705 1.659082 0.000524 1.658558 1.659607
0.469616 1.664387 1.662754 0.000527 1.662227 1.663281
0.470768 1.668088 1.666444 0.000530 1.665914 1.666973
0.471920 1.671807 1.670152 0.000532 1.669619 1.670684
0.473072 1.675545 1.673879 0.000535 1.673344 1.674414
0.474224 1.679301 1.677625 0.000538 1.677087 1.678163
0.475376 1.683077 1.681390 0.000540 1.680849 1.681930
0.476528 1.686871 1.685174 0.000543 1.684631 1.685716
0.477679 1.690685 1.688977 0.000545 1.688431 1.689522
0.478831 1.694518 1.692799 0.000548 1.692251 1.693347
0.479983 1.698370 1.696641 0.000550 1.696091 1.697191
0.481135 1.702242 1.700503 0.000553 1.699950 1.701055
0.482287 1.706134 1.704384 0.000555 1.703829 1.704939
0.483439 1.710045 1.708285 0.000558 1.707728 1.708843
0.484591 1.713976 1.712206 0.000560 1.711646 1.712766
0.485743 1.717927 1.716148 0.000562 1.715585 1.716710
0.486895 1.721899 1.720109 0.000565 1.719545 1.720674
0.488047 1.725891 1.724091 0.000567 1.723524 1.724658
0.489199 1.729903 1.728094 0.000569 1.727525 1.728663
0.490351 1.733936 1.732117 0.000571 1.731546 1.732688
0.491503 1.737989 1.736161 0.000574 1.735588 1.736735
0.492654 1.742064 1.740226 0.000576 1.739650 1.740802
0.493806 1.746160 1.744312 0.000578 1.743735 1.744890
0.494958 1.750276 1.748420 0.000580 1.747840 1.749000
0.496110 1.754415 1.752549 0.000582 1.751967 1.753131
0.497262 1.758574 1.756700 0.000584 1.756115 1.757284
0.498414 1.762755 1.760872 0.000586 1.760286 1.761458
0.499566 1.766958 1.765066 0.000588 1.764478 1.765654
0.500718 1.771183 1.769282 0.000590 1.768692 1.769872
0.501870 1.775430 1.773521 0.000592 1.772929 1.774113
0.503022 1.779700 1.777782 0.000594 1.777188 1.778375
0.504174 1.783991 1.782065 0.000596 1.781469 1.782660
0.505326 1.788306 1.786371 0.000597 1.785773 1.786968
0.506477 1.792643 1.790700 0.000599 1.790101 1.791299
0.507629 1.797003 1.795052 0.000601 1.794451 1.795652
0.508781 1.801386 1.799427 0.000603 1.798824 1.800029
0.509933 1.805792 1.803825 0.000604 1.803221 1.804429
0.511085 1.810221 1.808247 0.000606 1.807641 1.808853
0.512237 1.814674 1.812692 0.000608 1.812085 1.813300
0.513389 1.819151 1.817162 0.000609 1.816553 1.817771
0.514541 1.823652 1.821655 0.000611 1.821045 1.822266
0.515693 1.828177 1.826173 0.000612 1.825561 1.826785
0.516845 1.832726 1.830715 0.000614 1.830101 1.831329
0.517997 1.837299 1.835282 0.000615 1.834667 1.835897
0.519149 1.841897 1.839873 0.000616 1.839256 1.840489
0.520301 1.846520 1.844489 0.000618 1.843871 1.845107
0.521452 1.851168 1.849130 0.000619 1.848511 1.849750
0.522604 1.855841 1.853797 0.000620 1.853177 1.854417
0.523756 1.860539 1.858489 0.000622 1.857868 1.859111
0.524908 1.865263 1.863207 0.000623 1.862584 1.863830
0.526060 1.870012 1.867951 0.000624 1.867327 1.868575
0.527212 1.874788 1.872720 0.000625 1.872095 1.873345
0.528364 1.879589 1.877516 0.000626 1.876890 1.878142
0.529516 1.884417 1.882339 0.000627 1.881711 1.882966
0.530668 1.889271 1.887188 0.000628 1.886559 1.887816
0.531820 1.894152 1.892064 0.000629 1.891434 1.892693
0.532972 1.899060 1.896967 0.000630 1.896336 1.897597
0.534124 1.903995 1.901897 0.000631 1.901266 1.902528
0.535275 1.908957 1.906854 0.000632 1.906222 1.907486
0.536427 1.913947 1.911840 0.000633 1.911207 1.912473
0.537579 1.918964 1.916853 0.000634 1.916219 1.917487
0.538731 1.924009 1.921894 0.000634 1.921260 1.922529
0.539883 1.929083 1.926964 0.000635 1.926329 1.927599
0.541035 1.934185 1.932062 0.000636 1.931426 1.932698
0.542187 1.939315 1.937189 0.000636 1.936552 1.937825
0.543339 1.944474 1.942345 0.000637 1.941708 1.942982
0.544491 1.949662 1.947530 0.000638 1.946892 1.948167
0.545643 1.954880 1.952744 0.000638 1.952106 1.953382
0.546795 1.960127 1.957989 0.000639 1.957350 1.958627
0.547947 1.965403 1.963263 0.000639 1.962624 1.963902
0.549098 1.970710 1.968567 0.000639 1.967927 1.969206
0.550250 1.976046 1.973901 0.000640 1.973262 1.974541
0.551402 1.981413 1.979267 0.000640 1.978626 1.979907
0.552554 1.986811 1.984663 0.000640 1.984022 1.985303
0.553706 1.992240 1.990090 0.000641 1.989449 1.990730
0.554858 1.997699 1.995548 0.000641 1.994907 1.996189
0.556010 2.003190 2.001038 0.000641 2.000397 2.001679
0.557162 2.008713 2.006560 0.000641 2.005919 2.007201
0.558314 2.014267 2.012114 0.000641 2.011473 2.012755
0.559466 2.019854 2.017700 0.000641 2.017059 2.018341
0.560618 2.025473 2.023319 0.000641 2.022678 2.023960
0.561770 2.031125 2.028971 0.000641 2.028330 2.029612
0.562922 2.036810 2.034656 0.000641 2.034015 2.035297
0.564073 2.042527 2.040374 0.000641 2.039733 2.041015
0.565225 2.048279 2.046126 0.000641 2.045486 2.046767
0.566377 2.054064 2.051912 0.000640 2.051272 2.052553
0.567529 2.059883 2.057732 0.000640 2.057092 2.058373
0.568681 2.065736 2.063587 0.000640 2.062947 2.064227
0.569833 2.071624 2.069477 0.000640 2.068837 2.070116
0.570985 2.077546 2.075401 0.000639 2.074762 2.076041
0.572137 2.083504 2.081361 0.000639 2.080723 2.082000
0.573289 2.089497 2.087357 0.000638 2.086719 2.087995
0.574441 2.095526 2.093389 0.000638 2.092751 2.094027
0.575593 2.101591 2.099457 0.000637 2.098820 2.100094
0.576745 2.107692 2.105561 0.000637 2.104925 2.106198
0.577896 2.113830 2.111703 0.000636 2.111067 2.112339
0.579048 2.120005 2.117881 0.000635 2.117246 2.118517
0.580200 2.126217 2.124097 0.000634 2.123463 2.124732
0.581352 2.132466 2.130351 0.000634 2.129718 2.130985
0.582504 2.138753 2.136643 0.000633 2.136011 2.137276
0.583656 2.145079 2.142974 0.000632 2.142342 2.143606
0.584808 2.151443 2.149343 0.000631 2.148712 2.149974
0.585960 2.157846 2.155752 0.000630 2.155122 2.156382
0.587112 2.164288 2.162200 0.000629 2.161570 2.162829
0.588264 2.170770 2.168687 0.000628 2.168059 2.169316
0.589416 2.177291 2.175215 0.000627 2.174588 2.175842
0.590568 2.183853 2.181784 0.000626 2.181158 2.182410
0.591720 2.190455 2.188393 0.000625 2.187768 2.189018
0.592871 2.197098 2.195043 0.000624 2.194420 2.195667
0.594023 2.203782 2.201735 0.000622 2.201113 2.202358
0.595175 2.210508 2.208469 0.000621 2.207848 2.209090
0.596327 2.217276 2.215245 0.000620 2.214625 2.215865
0.597479 2.224086 2.222064 0.000618 2.221446 2.222683
0.598631 2.230939 2.228926 0.000617 2.228309 2.229543
0.599783 2.237835 2.235831 0.000616 2.235216 2.236447
0.600935 2.244774 2.242780 0.000614 2.242166 2.243394
0.602087 2.251758 2.249774 0.000613 2.249161 2.250386
0.603239 2.258785 2.256811 0.000611 2.256200 2.257423
0.604391 2.265858 2.263894 0.000609 2.263285 2.264504
0.605543 2.272975 2.271023 0.000608 2.270415 2.271630
0.606694 2.280138 2.278197 0.000606 2.277590 2.278803
0.607846 2.287346 2.285417 0.000604 2.284812 2.286021
0.608998 2.294601 2.292684 0.000603 2.292081 2.293286
0.610150 2.301902 2.299998 0.000601 2.299397 2.300598
0.611302 2.309251 2.307359 0.000599 2.306760 2.307958
0.612454 2.316647 2.314768 0.000597 2.314171 2.315365
0.613606 2.324091 2.322226 0.000595 2.321631 2.322821
0.614758 2.331584 2.329732 0.000593 2.329139 2.330326
0.615910 2.339126 2.337288 0.000591 2.336697 2.337879
0.617062 2.346716 2.344894 0.000589 2.344304 2.345483
0.618214 2.354357 2.352549 0.000587 2.351962 2.353136
0.619366 2.362048 2.360255 0.000585 2.359670 2.360840
0.620518 2.369789 2.368013 0.000583 2.367430 2.368596
0.621669 2.377582 2.375822 0.000581 2.375241 2.376402
0.622821 2.385426 2.383682 0.000579 2.383104 2.384261
0.623973 2.393323 2.391596 0.000576 2.391020 2.392172
0.625125 2.401272 2.399562 0.000574 2.398988 2.400137
0.626277 2.409274 2.407583 0.000572 2.407011 2.408154
0.627429 2.417330 2.415657 0.000569 2.415087 2.416226
0.628581 2.425440 2.423785 0.000567 2.423218 2.424352
0.629733 2.433605 2.431969 0.000565 2.431404 2.432534
0.630885 2.441825 2.440209 0.000562 2.439646 2.440771
0.632037 2.450101 2.448504 0.000560 2.447944 2.449064
0.633189 2.458433 2.456856 0.000557 2.456299 2.457414
0.634341 2.466821 2.465266 0.000555 2.464711 2.465821
0.635492 2.475268 2.473733 0.000552 2.473181 2.474285
0.636644 2.483772 2.482259 0.000550 2.481709 2.482809
0.637796 2.492334 2.490843 0.000547 2.490296 2.491391
0.638948 2.500956 2.499488 0.000545 2.498943 2.500032
0.640100 2.509637 2.508192 0.000542 2.507650 2.508734
0.641252 2.518378 2.516957 0.000539 2.516417 2.517496
0.642404 2.527181 2.525783 0.000537 2.525246 2.526319
0.643556 2.536044 2.534671 0.000534 2.534137 2.535205
0.644708 2.544970 2.543621 0.000531 2.543090 2.544152
0.645860 2.553958 2.552635 0.000528 2.552107 2.553163
0.647012 2.563010 2.561712 0.000526 2.561187 2.562238
0.648164 2.572125 2.570854 0.000523 2.570331 2.571377
0.649316 2.581306 2.580061 0.000520 2.579541 2.580581
0.650467 2.590551 2.589334 0.000517 2.588816 2.589851
0.651619 2.599862 2.598673 0.000515 2.598158 2.599187
0.652771 2.609240 2.608079 0.000512 2.607567 2.608590
0.653923 2.618685 2.617553 0.000509 2.617044 2.618061
0.655075 2.628198 2.627095 0.000506 2.626589 2.627601
0.656227 2.637779 2.636706 0.000503 2.636203 2.637209
0.657379 2.647430 2.646387 0.000500 2.645887 2.646888
0.658531 2.657151 2.656139 0.000498 2.655641 2.656637
0.659683 2.666943 2.665962 0.000495 2.665467 2.666457
0.660835 2.676806 2.675857 0.000492 2.675365 2.676349
0.661987 2.686741 2.685825 0.000489 2.685336 2.686314
0.663139 2.696750 2.695866 0.000486 2.695380 2.696353
0.664290 2.706832 2.705982 0.000484 2.705498 2.706466
0.665442 2.716989 2.716173 0.000481 2.715692 2.716654
0.666594 2.727221 2.726440 0.000478 2.725962 2.726918
0.667746 2.737529 2.736783 0.000475 2.736308 2.737258
0.668898 2.747915 2.747204 0.000473 2.746732 2.747677
0.670050 2.758378 2.757704 0.000470 2.757234 2.758173
0.671202 2.768919 2.768282 0.000467 2.767815 2.768749
0.672354 2.779541 2.778941 0.000465 2.778476 2.779405
0.673506 2.790242 2.789680 0.000462 2.789218 2.790142
0.674658 2.801025 2.800502 0.000460 2.800042 2.800961
0.675810 2.811890 2.811406 0.000457 2.810949 2.811863
0.676962 2.822838 2.822393 0.000455 2.821939 2.822848
0.678114 2.833869 2.833466 0.000452 2.833013 2.833918
0.679265 2.844986 2.844623 0.000450 2.844173 2.845073
0.680417 2.856188 2.855867 0.000447 2.855420 2.856315
0.681569 2.867478 2.867199 0.000445 2.866753 2.867644
0.682721 2.878854 2.878618 0.000443 2.878175 2.879061
0.683873 2.890320 2.890127 0.000441 2.889686 2.890568
0.685025 2.901875 2.901726 0.000439 2.901288 2.902165
0.686177 2.913521 2.913417 0.000437 2.912980 2.913854
0.687329 2.925258 2.925200 0.000435 2.924765 2.925635
0.688481 2.937089 2.937076 0.000433 2.936643 2.937509
0.689633 2.949013 2.949047 0.000431 2.948616 2.949478
0.690785 2.961032 2.961113 0.000430 2.960683 2.961543
0.691937 2.973147 2.973276 0.000428 2.972848 2.973704
0.693088 2.985359 2.985537 0.000427 2.985110 2.985963
0.694240 2.997669 2.997896 0.000425 2.997471 2.998321
0.695392 3.010078 3.010356 0.000424 3.009931 3.010780
0.696544 3.022588 3.022916 0.000423 3.022493 3.023339
0.697696 3.035200 3.035579 0.000422 3.035157 3.036001
0.698848 3.047915 3.048346 0.000421 3.047925 3.048767
0.700000 3.060733 3.061217 0.000420 3.060797 3.061637


==> plot_data/thermal_epsilon_ensemble_comparison.dat <==
z Exact Mean Std Mean_plus_Std Mean_minus_Std
0.09018018018018018 938.747881719875 931.0661126887245 0.5018330784113721 931.5679457671358 930.5642796103132
0.09107107107107107 913.7768924994813 906.125279499445 0.4983677016425725 906.6236472010876 905.6269117978024
0.09196196196196195 889.7173482844216 882.0949847976758 0.4949841250217584 882.5899689226976 881.600000672654
0.09285285285285284 866.5275604297075 858.9335728183999 0.4916796943548412 859.4252525127547 858.441893124045
0.09374374374374374 844.1681236772289 836.6016697314622 0.4884518666428425 837.090121598105 836.1132178648193
0.09463463463463463 822.6017708904876 815.0620384525707 0.48529820442732 815.547336656998 814.5767402481434
0.09552552552552553 801.7932382908272 794.2794439511506 0.4822163704727562 794.7616603216234 793.7972275806778
0.09641641641641641 781.7091403466376 774.2205282068354 0.4792041227630034 774.6997323295984 773.7413240840724
0.0973073073073073 762.3178535426327 754.8536940420058 0.4762593097906474 755.3299533517965 754.3774347322152
0.09819819819819819 743.5894083246109 736.1489971260535 0.4733798661195023 736.622376992173 735.6756172599339
0.09908908908908909 725.4953885767865 718.0780455087181 0.4705638082023038 718.5486093169204 717.6074817005158
0.09997997997997997 708.0088380445908 700.613906095614 0.4678092304365292 701.0817153260505 700.1460968651775
0.1008708708708709 691.1041731663282 683.7310175295783 0.4651143014432487 684.1961318310215 683.265903228135
0.1017617617617618 674.7571018228705 667.4051089871921 0.4624772605540348 667.8675862477461 666.9426317266381
0.1026526526526527 658.9445475560206 651.6131244413176 0.4598964144930497 652.0730208558107 651.1532280268245
0.1035435435435435 643.6445788438911 636.3331519781541 0.4573701342417226 636.7905221123958 635.8757818439124
0.1044344344344344 628.8363430558239 621.5443577915051 0.4548968520744579 621.9992546435797 621.0894609394306
0.1053253253253253 614.5000047405057 607.2269245080583 0.4524750587548185 607.6793995668131 606.7744494493036
0.1062162162162162 600.6166879292276 593.3619935257636 0.4501033008821765 593.8120968266459 592.9118902248814
0.1071071071071071 587.1684221620289 579.9316110731814 0.4477801783794413 580.3793912515608 579.4838308948021
0.107997997997998 574.1380919679475 566.9186777211343 0.4455043421136858 567.364182063248 566.4731733790205
0.1088888888888889 561.509389552037 554.3069010994459 0.4432744916410846 554.750175591087 553.8636266078048
0.1097797797797798 549.266770461379 542.0807515910826 0.4410893730691494 542.5218409641518 541.6396622180134
0.1106706706706707 537.3954120201753 530.2254207938935 0.4389477770290277 530.6643685709225 529.7864730168644
0.1115615615615616 525.8811743403585 518.7267825564689 0.4368485367515244 519.1636310932205 518.2899340197174
0.1124524524524524 514.7105637291003 507.5713564095817 0.4347905262406521 508.0061469358224 507.1365658833411
0.1133433433433433 503.8706983282874 496.7462732283571 0.4327726585391571 497.1790458868962 496.313500569818
0.1142342342342342 493.3492758335673 486.2392429728515 0.4307938840805837 486.6700368569321 485.8084490887709
0.1151251251251251 483.1345431520723 476.038524366212 0.428853189123086 476.4673775553351 475.609671177089
0.116016016016016 473.2152678684726 466.1328963801344 0.4269495942601926 466.5598459743945 465.7059467858742
0.1169069069069069 463.5807113987 456.5116314070135 0.4250821530042612 456.9367135600178 456.0865492540092
0.1177977977977978 454.2206037195714 447.16447000708 0.423249950438658 447.5877199575186 446.7412200566413
0.1186886886886887 445.1251195707347 438.0815971269944 0.4214521019345643 438.5030492289289 437.6601450250598
0.1195795795795796 436.2848560328769 429.2536196938825 0.4196877519292177 429.6733074458117 428.8339319419532
0.1204704704704705 427.6908113930618 420.6715454957315 0.4179560727618717 421.0895015684933 420.2535894229696
0.1213613613613614 419.3343652144508 412.3267632654416 0.4162562635646215 412.7430195290062 411.910507001877
0.1222522522522522 411.2072595335342 404.2110238916965 0.414587549205006 404.6256114409015 403.7964363424915
0.1231431431431431 403.3015811134321 396.3164226852554 0.4129491792775744 396.7293718645329 395.9034735059778
0.124034034034034 395.6097446868217 388.6353826342545 0.4113404271419194 389.0467230613964 388.2240422071126
0.1249249249249249 388.1244771266757 381.1606385867381 0.4097605890046929 381.5703991757428 380.7508779977334
0.1258158158158158 380.8388024872622 373.8852223028994 0.4082089830432479 374.2934312859427 373.4770133198562
0.1267067067067067 373.7460278618061 366.8024483234605 0.4066849485687889 367.2091332720293 366.3957633748917
0.1275975975975976 366.8397300068575 359.9059006042671 0.4051878452270192 360.3110884494941 359.50071275904
0.1284884884884885 360.113742686802 353.1894198705545 0.4037170522342726 353.5931369227888 352.7857028183202
0.1293793793793794 353.5621446950655 346.6470916474647 0.4022719676473718 347.0493636151121 346.2448196798173
0.1302702702702703 347.1792485114682 340.2732349262934 0.4008520076655531 340.6740869339589 339.8723829186278
0.1311611611611612 340.9595895578732 334.0623914286288 0.3994566059627411 334.4618480345915 333.662934822666
0.1320520520520521 334.8979160167614 328.0093154330432 0.3980852130487562 328.407400646092 327.6112302199945
0.132942942942943 328.9891791796827 322.1089641312942 0.3967372956579202 322.5057014269522 321.7122268356363
0.1338338338338338 323.2285242946727 316.3564884831559 0.3954123361638547 316.7519008193198 315.9610761469921
0.1347247247247247 317.611281883726 310.7472245409784 0.3941098320189892 311.1413343729974 310.3531147089594
0.1356156156156156 312.1329595032666 305.2766852169399 0.3928292952177976 305.6695145121577 304.8838559217222
0.1365065065065065 306.7892339222819 299.9405524676641 0.3915702517824295 300.3321227194465 299.5489822158817
0.1373973973973974 301.575943694382 294.7346698724891 0.3903322412697598 295.1250021137588 294.3443376312193
0.1382882882882883 296.4890821015534 289.6550355831631 0.3891148162988372 290.044150399462 289.2659207668643
0.1391791791791792 291.5247904487474 284.6977956241226 0.3879175420977098 285.0857131662203 284.309878082025
0.1400700700700701 286.6793516897517 279.8592375238168 0.3867399960687583 280.2459775198855 279.472497527748
0.140960960960961 281.9491843659953 275.1357842587307 0.3855817673716507 275.5213660261023 274.750202491359
0.1418518518518519 277.3308368410584 270.5239884929032 0.3844424565231123 270.9084309494264 270.1395460363801
0.1427427427427428 272.8209818147136 266.0205270967625 0.3833216750127377 266.4038487717752 265.6372054217498
0.1436336336336336 268.4164111013013 261.6221959301024 0.3822190449340722 262.0044149750364 261.2399768851683
0.1445245245245245 264.1140306581557 257.3259048749189 0.3811341986302794 257.7070390735492 256.9447706762887
0.1454154154154154 259.9108558506572 253.1286731046951 0.3800667783537922 253.5087398830489 252.7486063263413
0.1463063063063063 255.8040069412752 249.0276245775033 0.379016435939216 249.4066410134425 248.6486081415641
0.1471971971971972 251.7907047907231 245.019983741058 0.3779828324889721 245.397966573547 244.642000908569
0.1480880880880881 247.868266760037 241.1030714385354 0.37696563807106 241.4800370766065 240.7261058004644
0.148978978978979 244.0341028030454 237.2743010046353 0.3759645314284225 237.6502655360637 236.8983364732069
0.1498698698698699 240.2857117393085 233.5311745419716 0.3749791996994261 233.906153741671 233.1561953422721
0.1507607607607608 236.6206776981798 229.8712793684474 0.3740093381489251 230.2452887065963 229.4972700302985
0.1516516516516516 233.0366667251733 226.2922846268081 0.3730546499094546 226.6653392767176 225.9192299768987
0.1525425425425425 229.5314235423299 222.7919380480686 0.3721148457321803 223.1640528938007 222.4198232023364
0.1534334334334334 226.1027684547406 219.3680628609787 0.3711896437470711 219.7392525047258 218.9968732172317
0.1543243243243243 222.7485943958312 216.0185548401388 0.3702787692319979 216.3888336093708 215.6482760709068
0.1552152152152152 219.4668641044243 212.7413794857817 0.369381954390332 213.110761440172 212.3719975313913
0.1561061061061061 216.2556074269855 209.5345693286373 0.3684989381367121 209.9030682667741 209.1660703905006
0.156996996996997 213.1129187388258 206.3962213536536 0.3676294658905621 206.7638508195441 206.028591887763
0.1578878878878879 210.0369544783734 203.3244945366922 0.3667732893771796 203.6912678260694 202.957721247315
0.1587787787787788 207.0259307889545 200.3176074886427 0.3659301664358972 200.6835376550786 199.9516773222068
0.1596696696696697 204.078121262821 197.3738362016959 0.3650998608351858 197.7389360625311 197.0087363408607
0.1605605605605606 201.191854782453 194.4915118928093 0.364282142094311 194.8557940349036 194.1272297507149
0.1614514514514515 198.365513454426 191.6690189396586 0.3634767853113288 192.0324957249699 191.3055421543473
0.1623423423423423 195.5975306313924 188.9047929046249 0.362683570997132 189.267476475622 188.5421093336278
0.1632332332332332 192.886389017958 186.1973186426055 0.3619022849153095 186.5592209275208 185.8354163576902
0.1641241241241241 190.230618856459 183.5451284886541 0.3611327179275948 183.9062612065817 183.1839957707265
0.165015015015015 187.6287961888611 180.9468005216762 0.3603746658446904 181.3071751875208 180.5864258558315
0.1659059059059059 185.0795411911897 178.400956900591 0.3596279292821928 178.7605848298732 178.0413289713088
0.1667967967967968 182.5815165771003 175.9062622695714 0.3588923135215145 176.2651545830929 175.5473699560498
0.1676876876876877 180.1334260673637 173.4614222291399 0.358167628375498 173.8195898575154 173.1032546007644
0.1685785785785786 177.7340129222118 171.0651818700674 0.3574536880586391 171.422635558126 170.7077281820087
0.1694694694694695 175.3820585336475 168.7163243671819 0.3567503110616453 169.0730746782435 168.3595740561202
0.1703603603603604 173.0763810749667 166.4136696303375 0.356057320030257 166.7697269503678 166.0576123103072
0.1712512512512513 170.8158342048841 164.1560730099337 0.3553745416480755 164.5114475515818 163.8006984682856
0.1721421421421422 168.5993058237812 161.9424240545139 0.3547018065232978 162.2971258610372 161.5877222479906
0.1730330330330331 166.4257168797278 159.7716453180846 0.3540389490792193 160.1256842671638 159.4176063690054
0.1739239239239239 164.2940202220356 157.6426912149269 0.3533858074482953 157.9960770223752 157.2893054074786
0.1748148148148148 162.2031995002231 155.5545469197745 0.3527422233697158 155.9072891431442 155.2018046964048
0.1757057057057057 160.1522681063712 153.5062273113399 0.3521080420902822 153.8583353534302 153.1541192692496
0.1765965965965966 158.140268158949 151.4967759572734 0.3514831122685138 151.8482590695419 151.1452928450049
0.1774874874874875 156.1662695262845 149.5252641387276 0.350867285881827 149.8761314246095 149.1743968528458
0.1783783783783784 154.2293688879444 147.5907899127936 0.3502604181367148 147.9410503309304 147.2405294946569
0.1792692692692693 152.3286888323684 145.6924772111586 0.3496623673817781 146.0421395785404 145.3428148437768
0.1801601601601602 150.4633769891887 143.8294749734116 0.3490729950235251 144.1785479684351 143.4804019783881
0.1810510510510511 148.6326051947339 142.000956313504 0.3484921654448109 142.3494484789488 141.6524641480592
0.1819419419419419 146.8355686892956 140.2061177179392 0.3479197459258855 140.5540374638651 139.8581979720133
0.1828328328328328 145.0714853447975 138.4441782743351 0.3473556065678571 138.791533880903 138.0968226677673
0.1837237237237237 143.3395949215755 136.7143789290689 0.3467996202185931 137.0611785492875 136.3675793088503
0.1846146146146146 141.6391583530354 135.0159817727705 0.3462516624008633 135.3622334351713 134.6697301103696
0.1855055055055055 139.9694570570147 133.3482693524936 0.3457116112427495 133.6939809637364 133.0025577412509
0.1863963963963964 138.3297922727289 131.710544009445 0.3451793474101451 132.0557233568552 131.3653646620349
0.1872872872872873 136.7194844222331 130.1021272412044 0.3446547540413613 130.4467819952457 129.757472487163
0.1881781781781782 135.137872495384 128.5223590874193 0.3441377166836722 128.8664968041029 128.1782213707356
0.1890690690690691 133.5843134573272 126.970597538004 0.3436281232318212 127.3142256612358 126.6269694147721
0.18995995995996 132.0581816775861 125.4462179629153 0.3431258638683516 125.7893438267836 125.1030920990469
0.1908508508508509 130.558868379867 123.9486125626236 0.3426308310057475 124.2912433936294 123.6059817316179
0.1917417417417417 129.0857811117338 122.4771898384346 0.3421429192302711 122.8193327576649 122.1350469192043
0.1926326326326326 127.6383432333504 121.031374081855 0.3416620252474956 121.3730361071025 120.6897120566075
0.1935235235235235 126.2159934245172 119.6106048822357 0.3411880478294352 119.9517929300652 119.2694168344063
0.1944144144144144 124.8181852092675 118.2143366519547 0.3407208877632186 118.5550575397179 117.8736157641915
0.1953053053053053 123.4443864973219 116.8420381684405 0.3402604478012934 117.1822986162418 116.5017777206392
0.1961961961961962 122.0940791417276 115.4931921323627 0.3398066326130543 115.8329987649757 115.1533854997496
0.1970870870870871 120.7667585120422 114.1672947413506 0.3393593487378785 114.5066540900884 113.8279353926127
0.197977977977978 119.4619330824472 112.8638552786243 0.3389185045395393 113.2027737831639 112.5249367740848
0.1988688688688689 118.1791240342063 111.5823957159557 0.3384840101619001 111.9208797261176 111.2439117057938
0.1997597597597598 116.9178648719037 110.3224503303943 0.3380557774858975 110.6605061078802 109.9843945529084
0.2006506506506507 115.6777010529303 109.083565334226 0.3376337200877345 109.4211990543137 108.7459316141383
0.2015415415415416 114.4581896297005 107.8652985176476 0.3372177531982712 108.2025162708459 107.5280807644493
0.2024324324324324 113.2588989041085 106.6672189036694 0.3368077936635549 107.0040266973329 106.3304111100058
0.2033233233233233 112.0794080937564 105.4889064147732 0.3364037599064616 105.8253101746797 105.1525026548668
0.2042142142142142 110.9193070094998 104.3299515508775 0.336005571889413 104.6659571227669 103.9939459789881
0.2051051051051051 109.7781957438812 103.1899550781777 0.3356131510781231 103.5255682292558 102.8543419270996
0.205995995995996 108.65568437004 102.0685277284497 0.3352264204063584 102.4037541488561 101.7333013080434
0.2068868868868869 107.5513926506998 100.9652899084205 0.3348453042416722 101.3001352126622 100.6304446041788
0.2077777777777778 106.4649497568562 99.87987141882786 0.3344697283520738 100.2143411471799 99.54540169047579
0.2086686686686687 105.3959939958013 98.81191118280589 0.334099619873615 99.1460108026795 98.47781156293227
0.2095595595595596 104.3441725481365 97.76105698324817 0.3337349072788527 98.09479189052702 97.42732207596931
0.2104504504504505 103.3091412134398 96.72696520881551 0.333375520346182 97.06034072916169 96.39358968846933
0.2113413413413414 102.2905641642675 95.70930060826842 0.3330213901299804 96.04232199839841 95.37627921813844
0.2122322322322322 101.2881137081835 94.70773605281767 0.3326724489315688 95.04040850174924 94.37506360388609
0.2131231231231231 100.3014700575218 93.7219523061985 0.3323286302709436 94.05428093646945 93.38962367592755
0.214014014014014 99.33032110659889 92.75163780218709 0.3319898688592549 93.08362767104634 92.41964793332784
0.2149049049049049 98.3743622161074 91.79648842928793 0.3316561005720347 92.12814452985997 91.4648323287159
0.2157957957957958 97.43329600442783 90.85620732233228 0.3313272624231202 91.1875345847554 90.52488005990917
0.2166866866866867 96.50683214561083 89.93050466073902 0.3310032925392581 90.26150795327828 89.59950136819975
0.2175775775775776 95.59468717379026 89.01909747319783 0.3306841301353994 89.34978160333323 88.68841334306244
0.2184684684684685 94.69658429379606 88.1217094485455 0.3303697154906013 88.45207916403611 87.7913397330549
0.2193593593593594 93.81225319774695 87.23807075261389 0.3300599899245985 87.56813074253849 86.9080107626893
0.2202502502502502 92.94142988740981 86.36791785083855 0.3297548957749354 86.69767274661349 86.03816295506361
0.2211411411411411 92.083856502123 85.5109933364232 0.3294543763747367 85.84044771279794 85.18153896004846
0.222032032032032 91.23928115208666 84.66704576386581 0.3291583760310104 84.99620413989683 84.3378873878348
0.2229229229229229 90.40745775683297 83.83582948765711 0.3288668400035208 84.16469632766064 83.50696264765358
0.2238138138138138 89.5881458886936 83.01710450597101 0.3285797144841994 83.34568422045521 82.6885247914868
0.2247047047047047 88.78111062109349 82.21063630917435 0.3282969465770796 82.53893325575143 81.88233936259726
0.2255955955955956 87.98612238150025 81.4161957329875 0.3280184842787302 81.74421421726623 81.08817724870877
0.2264864864864865 87.20295680887135 80.63355881613603 0.3277442764591918 80.96130309259522 80.30581453967685
0.2273773773773774 86.43139461544284 79.86250666233911 0.3274742728433847 80.1899809351825 79.53503238949573
0.2282682682682683 85.67122145271181 79.10282530648595 0.3272084239929753 79.43003373047893 78.77561688249298
0.2291591591591592 84.92222778146885 78.35430558485734 0.3269466812887095 78.68125226614605 78.02735890356864
0.2300500500500501 84.18420874574322 77.61674300925483 0.3266889969131661 77.943432006168 77.29005401234167
0.2309409409409409 83.45696405052894 76.88993764490539 0.3264353238339458 77.21637296873934 76.56350232107144
0.2318318318318318 82.74029784316296 76.17369399201442 0.3261856157872671 76.49987960780169 75.84750837622715
0.2327227227227227 82.03401859823377 75.46782087084379 0.3259398272619725 75.79376069810577 75.14188104358182
0.2336136136136136 81.33793900590204 74.77213131019808 0.3256979134839118 75.09782922368198 74.44643339671417
0.2345045045045045 80.65187586351998 74.08644243920439 0.32545983040071 74.41190226960509 73.76098260880369
0.2353953953953954 79.97564997043838 73.41057538227683 0.3252255346669145 73.73580091694375 73.08534984760992
0.2362862862862863 79.30908602589827 72.74435515716034 0.3249949836294723 73.06935014078981 72.41936017353088
0.2371771771771772 78.65201252990349 72.08761057595225 0.3247681353135888 72.41237871126584 71.76284244063866
0.2380680680680681 78.00426168697696 71.44017414900355 0.3245449484088973 71.76471909741245 71.11562920059465
0.238958958958959 77.36566931270677 70.80188199160629 0.3243253822559743 71.12620737386227 70.47755660935032
0.2398498498498499 76.73607474299106 70.17257373337539 0.3241093968331691 70.49668313020855 69.84846433654222
0.2407407407407408 76.1153207458928 69.5520924302386 0.3238969527437341 69.87598938298234 69.22819547749486
0.2416316316316316 75.50325343602211 68.94028447894871 0.3236880112032792 69.26397249015199 68.61659646774544
0.2425225225225225 74.89972219136325 68.33699953403803 0.3234825340275031 68.66048206806553 68.01351700001052
0.2434134134134134 74.30457957246807 67.74209042713611 0.3232804836202118 68.06537091075631 67.4188099435159
0.2443043043043043 73.71768124394008 67.155413088575 0.3230818229616303 67.47849491153663 66.83233126561338
0.2451951951951952 73.13888589813703 66.57682647120937 0.3228865155969676 66.89971298680634 66.25393995561241
0.2460860860860861 72.56805518101986 66.00619247638105 0.3226945256252465 66.3288870020063 65.68349795075579
0.246976976976977 72.00505362008197 65.44337588195985 0.322505817688411 65.76588169964826 65.12087006427144
0.2478678678678679 71.44974855429145 64.88824427239595 0.3223203569606575 65.21056462935661 64.56592391543529
0.2487587587587588 70.90201006598491 64.34066797071944 0.3221381091380197 64.66280607985746 64.01852986158141
0.2496496496496496 70.36171091464932 63.80051997242731 0.3219590404281979 64.12247901285551 63.47856093199911
0.2505405405405405 69.82872647253609 63.26767588119784 0.321783117540603 63.58945899873844 62.94589276365723
0.2514314314314314 69.30293466204716 62.74201384637673 0.3216103076766363 63.06362415405336 62.42040353870009
0.2523223223223223 68.78421589484105 62.22341450217889 0.3214405785201884 62.54485508069908 61.9019739236587
0.2532132132132132 68.27245301260379 61.71176090855411 0.321273898228338 62.03303480678245 61.39048701032577
0.2541041041041041 67.7675312294343 61.20693849366421 0.3211102354222747 61.52804872908649 60.88582825824194
0.254994994994995 67.26933807579529 60.7088349979234 0.320949559178415 61.02978455710182 60.38788543874499
0.2558858858858859 66.77776334398035 60.21734041955331 0.3207918390197084 60.53813225857301 59.8965485805336
0.2567767767767768 66.29269903505273 59.7323469616069 0.3206370449071551 60.05298400651406 59.41170991669974
0.2576676676676676 65.81403930721028 59.25374898041669 0.3204851472314812 59.57423412764817 58.93326383318521
0.2585585585585585 65.34168042553324 58.78144293542417 0.3203361168050295 59.1017790522292 58.46110681861914
0.2594494494494494 64.8755207130739 58.31532734034879 0.3201899248537963 58.63551726520259 57.99513741549499
0.2603403403403404 64.4154605032474 57.85530271565626 0.3200465430096636 58.17534925866593 57.5352561726466
0.2612312312312312 63.96140209348533 57.40127154228769 0.3199059433027865 57.72117748559047 57.0813655989849
0.2621221221221221 63.51324970011275 56.95313821661103 0.3197680981541504 57.27290631476518 56.63337011845688
0.263013013013013 63.07090941441511 56.51080900655938 0.31963298036829 56.83044198692767 56.19117602619109
0.2639039039039039 62.63428915985716 56.07419200892114 0.3195005631261547 56.3936925720473 55.75469144579499
0.2647947947947948 62.20329865042155 55.64319710774681 0.3193708199781379 55.96256792772495 55.32382628776867
0.2656856856856857 61.77784935003304 55.21773593384079 0.3192437248372458 55.53697965867804 54.89849220900355
0.2665765765765766 61.35785443303761 54.79772182530587 0.3191192519724231 55.11684107727829 54.47860257333345
0.2674674674674675 60.94322874570474 54.3830697891097 0.3189973760019985 54.70206716511169 54.0640724131077
0.2683583583583584 60.53388876872313 53.97369646364346 0.318878071887286 54.29257453553074 53.65481839175617
0.2692492492492493 60.12975258066226 53.56952008224396 0.3187613149263198 53.88828139717028 53.25075876731764
0.2701401401401402 59.73073982236957 53.17046043765112 0.318647080747709 53.48910751839882 52.85181335690341
0.271031031031031 59.33677166227871 52.77643884737427 0.3185353453046255 53.0949741926789 52.45790350206965
0.2719219219219219 58.9477707626011 52.38737811994103 0.3184260848689253 52.70580420480996 52.06895203507211
0.2728128128128128 58.56366124637561 52.00320252200255 0.3183192760253714 52.32152179802792 51.68488324597718
0.2737037037037037 58.18436866535296 51.62383774627249 0.3182148956660001 51.94205264193849 51.30562285060648
0.2745945945945946 57.80981996868982 51.24921088027418 0.3181129209845799 51.56732380125877 50.9310979592896
0.2754854854854855 57.43994347243019 50.87925037587448 0.318013329471202 51.19726370534568 50.56123704640328
0.2763763763763764 57.07466882975204 50.51388601958067 0.3179160989069676 50.83180211848764 50.1959699206737
0.2772672672672672 56.71392700195705 50.15304890358039 0.3178212073587905 50.47087011093918 49.8352276962216
0.2781581581581581 56.35765023018304 49.79667139750245 0.3177286331743057 50.11440003067676 49.47894276432815
0.279049049049049 56.005772007819 49.44468712087932 0.317638354976874 49.76232547585619 49.12704876590244
0.2799399399399399 55.6582270536021 49.09703091629078 0.317550351660692 49.41458126795148 48.77948056463009
0.2808308308308308 55.31495128537909 48.75363882317066 0.3174646023860008 49.07110342555666 48.43617422078466
0.2817217217217217 54.97588179451295 48.41444805225753 0.3173810865743867 48.73182913883192 48.09706696568315
0.2826126126126126 54.64095682091627 48.07939696067231 0.3172997839041745 48.39669674457648 47.76209717676813
0.2835035035035035 54.31011572869598 47.74842502760449 0.3172206743059226 48.06564570191041 47.43120435329857
0.2843943943943944 53.98329898239044 47.42147283059154 0.3171437379579888 47.73861656854953 47.10432909263355
0.2852852852852853 53.66044812378438 47.09848202237387 0.3170689552822032 47.41555097765607 46.78141306709167
0.2861761761761762 53.34150574928467 46.77939530831075 0.3169963069396082 47.09639161525035 46.46239900137114
0.2870670670670671 53.02641548784275 46.46415642434139 0.3169257738262948 46.78108219816768 46.1472306505151
0.287957957957958 52.71512197940817 46.15271011547634 0.3168573370693172 46.46956745254565 45.83585277840702
0.2888488488488489 52.40757085389863 45.84500211480515 0.3167909780226765 46.16179309282782 45.52821113678247
0.2897397397397398 52.10370871067393 45.54097912300614 0.3167266782634009 45.85770580126954 45.22425244474274
0.2906306306306307 51.80348309849865 45.24058878834499 0.3166644195876806 45.55725320793267 44.92392436875731
0.2915215215215215 51.50684249598125 44.94377968714869 0.3166041840070962 45.26038387115579 44.62717550314159
0.2924124124124124 51.21373629247725 44.65050130474255 0.3165459537449035 44.96704725848745 44.33395535099764
0.2933033033033033 50.92411476944354 44.36070401683779 0.3164897112324017 44.67719372807019 44.04421430560539
0.2941941941941942 50.63792908223122 44.07433907135761 0.3164354391053601 44.39077451046297 43.75790363225224
0.2950850850850851 50.35513124230757 43.79135857069036 0.3163831202005203 44.10774169089088 43.47497545048984
0.295975975975976 50.0756740998933 43.51171545435825 0.3163327375521641 43.82804819191041 43.19538271680608
0.2968668668668669 49.79951132700549 43.23536348209105 0.3162842743887385 43.55164775647978 42.91907920770231
0.2977577577577578 49.52659740089545 42.96225721729373 0.3162377141295542 43.27849493142328 42.64601950316417
0.2986486486486487 49.25688758787135 42.69235201089817 0.3161930403815348 43.0085450512797 42.37615897051663
0.2995395395395395 48.99033792749427 42.42560398558859 0.3161502369360434 42.74175422252464 42.10945374865255
0.3004304304304304 48.72690521714051 42.16197002039091 0.3161092877657452 42.47807930815666 41.84586073262516
0.3013213213213213 48.46654699691755 41.90140773561727 0.316070177021549 42.21747791263882 41.58533755859572
0.3022122122122122 48.20922153492775 41.64387547815547 0.3160328890295965 41.95990836718507 41.32784258912587
0.3031031031031031 47.9548878128673 41.3893323070956 0.3159974082883026 41.7053297153839 41.0733348988073
0.303993993993994 47.70350551195582 41.1377379796842 0.3159637194654599 41.45370169914965 40.82177426021874
0.3048848848848849 47.45503499918427 40.88905293759807 0.3159318073953862 41.20498474499346 40.57312113020269
0.3057757757757758 47.20943731387565 40.64323829352985 0.3159016570761371 40.95913995060599 40.32733663645372
0.3066666666666666 46.96667415454975 40.40025581807642 0.3158732536667476 40.71612907174317 40.08438256440968
0.3075575575575575 46.72670786608371 40.16006792692366 0.3158465824845513 40.47591450940821 39.84422134443911
0.3084484484484484 46.48950142716171 39.92263766831923 0.3158216290025275 40.23845929732176 39.6068160393167
0.3093393393393393 46.2550184380061 39.68792871082633 0.315798378846699 40.00372708967303 39.37213033197963
0.3102302302302302 46.0232231083826 39.45590533135148 0.3157768177935883 39.77168214914507 39.14012851355789
0.3111211211211211 45.79408024587359 39.22653240343932 0.3157569317677025 39.54228933520702 38.91077547167162
0.312012012012012 45.56755524441188 38.99977538582784 0.3157387068390777 39.31551409266692 38.68403667898876
0.3129029029029029 45.34361407306845 38.77560031125746 0.3157221292208595 39.09132244047832 38.4598781820366
0.3137937937937938 45.12222326508908 38.55397377552762 0.3157071852669241 38.86968096079455 38.2382665902607
0.3146846846846847 44.90334990717206 38.33486292679497 0.3156938614695513 38.65055678826452 38.01916906532541
0.3155755755755756 44.68696162898193 38.11823545510673 0.3156821444571275 38.43391759956386 37.80255331064961
0.3164664664664665 44.47302659289367 37.90405958216409 0.315672020991896 38.21973160315599 37.58838756117219
0.3173573573573574 44.26151348396061 37.6923040513092 0.3156634779677449 38.00796752927695 37.37664057334145
0.3182482482482483 44.05239150010188 37.48293811773104 0.3156565024080317 37.79859462013907 37.16728161532301
0.3191391391391392 43.84563034250294 37.27593153888423 0.3156510814634473 37.59158262034768 36.96028045742078
0.3200300300300301 43.64120020622475 37.07125456511591 0.3156472024099207 37.38690176752583 36.75560736270599
0.3209209209209209 43.43907177101583 36.86887793049536 0.31564485264655 37.18452278314191 36.55323307784881
0.3218118118118118 43.23921619232347 36.66877284384208 0.3156440196935828 36.98441686353566 36.35312882414849
0.3227027027027027 43.04160509249726 36.47091097994635 0.3156446911904164 36.78655567113676 36.15526628875593
0.3235935935935936 42.84621055218265 36.27526447097927 0.3156468548936461 36.59091132587292 35.95961761608563
0.3244844844844845 42.65300510189832 36.08180589808585 0.3156504986751366 36.39745639676099 35.76615539941071
0.3253753753753754 42.46196171379351 35.89050828315852 0.3156556105201301 36.20616389367866 35.57485267263839
0.3262662662662663 42.27305379358098 35.70134508078547 0.3156621785253919 36.01700725931086 35.38568290226007
0.3271571571571572 42.08625517264174 35.51429017037029 0.315670190897376 35.82996036126767 35.19861997947292
0.328048048048048 41.90154010029635 35.32931784841882 0.3156796359504291 35.64499748436925 35.01363821246839
0.3289389389389389 41.71888323624095 35.14640282098879 0.3156905021050257 35.46209332309382 34.83071231888376
0.3298298298298298 41.53825964314125 34.96552019629914 0.315702777886032 35.28122297418517 34.64981741841311
0.3307207207207207 41.35964477938367 34.78664547749443 0.3157164519209922 35.10236192941542 34.47092902557344
0.3316116116116116 41.18301449197785 34.60975455556144 0.315731512938452 34.92548606849989 34.29402304262299
0.3325025025025025 41.00834500960774 34.43482370239385 0.3157479497663104 34.75057165216016 34.11907575262754
0.3333933933933934 40.83561293582838 34.26182956400183 0.3157657513301887 34.57759531533202 33.94606381267164
0.3342842842842843 40.6647952424037 34.09074915386324 0.3157849066518366 34.40653406051508 33.77496424721141
0.3351751751751752 40.49586926278287 33.92155984641251 0.3158054048475634 34.23736525126008 33.60575444156495
0.3360660660660661 40.3288126857123 33.75423937066515 0.3158272351266876 34.07006660579184 33.43841213553846
0.3369569569569569 40.16360354897929 33.58876580397369 0.3158503867900212 33.9046161907637 33.27291541718367
0.3378478478478478 40.0002202332848 33.42511756591234 0.3158748492283749 33.74099241514072 33.10924271668397
0.3387387387387387 39.83864145624249 33.26327341228789 0.3159006119210845 33.57917402420898 32.94737280036681
0.3396296296296296 39.67884626650061 33.10321242927326 0.3159276644345665 33.41914009370783 32.7872847648387
0.3405205205205205 39.52081403798477 32.94491402766126 0.3159559964208981 33.26087002408216 32.62895803124037
0.3414114114114114 39.3645244642578 32.78835793723599 0.315985597616409 33.1043435348524 32.47237233961958
0.3423023023023023 39.20995755299476 32.63352420125844 0.3160164578403153 32.94954065909875 32.31750774341813
0.3431931931931932 39.05709362057055 32.48039317106505 0.3160485669933555 32.79644173805841 32.1643446040717
0.3440840840840841 38.905913286757 32.32894550077509 0.3160819150564604 32.64502741583155 32.01286358571863
0.344974974974975 38.75639746952732 32.17916214210566 0.3161164920894416 32.4952786341951 31.86304565001622
0.3458658658658659 38.60852737996602 32.03102433929123 0.3161522882297027 32.34717662752093 31.71487205106153
0.3467567567567568 38.4622845172803 31.88451362410566 0.3161892936909642 32.20070291779663 31.5683243304147
0.3476476476476477 38.31765066391291 31.7396118109842 0.3162274987620175 32.05583930974622 31.42338431222218
0.3485385385385386 38.17460788075233 31.59630099224352 0.3162668938054923 31.91256788604901 31.28003409843803
0.3494294294294295 38.03313850243904 31.45456353339723 0.3163074692566508 31.77087100265388 31.13825606414058
0.3503203203203203 37.89322513276537 31.31438206856518 0.3163492156221877 31.63073128418737 30.99803285294299
0.3512112112112112 37.75485064016743 31.17573949597396 0.316392123479066 31.49213161945302 30.85934737249489
0.3521021021021021 37.61799815330616 31.03861897354727 0.3164361834733583 31.35505515702063 30.72218279007392
0.352992992992993 37.48265105673649 30.90300391458352 0.3164813863191117 31.21948530090263 30.58652252826441
0.3538838838838839 37.34879298666187 30.76887798351902 0.3165277227972306 31.08540570631625 30.45235026072179
0.3547747747747748 37.21640782677301 30.63622509177513 0.3165751837543739 30.9528002755295 30.31964990802075
0.3556656656656657 37.08547970416875 30.50502939368699 0.3166237601018731 30.82165315378886 30.18840563358511
0.3565565565565565 36.9559929853564 30.37527528251269 0.316673442814665 30.69194872532735 30.05860183969802
0.3574474474474474 36.82793227233185 30.24694738652051 0.316724222930242 30.56367160945075 29.93022316359027
0.3583383383383383 36.70128239873542 30.12003056515313 0.3167760915476165 30.43680665670075 29.80325447360552
0.3592292292292292 36.57602842608352 29.99450990526662 0.3168290398263064 30.31133894509292 29.67768086544031
0.3601201201201201 36.45215564007371 29.870370717443 0.3168830589853301 30.18725377642833 29.55348765845767
0.361011011011011 36.32964954696143 29.74759853237467 0.3169381403022186 30.06453667267689 29.43066039207245
0.3619019019019019 36.2084958700077 29.62617909731898 0.3169942751120506 29.94317337243103 29.30918482220693
0.3627927927927928 36.0886805459953 29.50609837262174 0.3170514548064874 29.82314982742823 29.18904691781525
0.3636836836836837 35.97018972181293 29.38734252830812 0.3171096708328363 29.70445219914096 29.07023285747529
0.3645745745745746 35.85300975110464 29.26989794073925 0.3171689146931226 29.58706685543238 28.95272902604613
0.3654654654654655 35.73712719098469 29.15375118933366 0.3172291779431728 29.47098036727683 28.83652201139049
0.3663563563563564 35.62252879881532 29.03888905335153 0.3172904521917204 29.35617950554325 28.72159860115981
0.3672472472472473 35.50920152904656 28.92529850874104 0.3173527290995156 29.24265123784056 28.60794577964153
0.3681381381381381 35.39713253011637 28.81296672504524 0.317416000378456 29.13038272542369 28.49555072466678
0.369029029029029 35.2863091414108 28.70188106236795 0.3174802577907255 29.01936132015867 28.38440080457722
0.3699199199199199 35.17671889028182 28.59202906839802 0.3175454931479476 28.90957456154597 28.27448357525008
0.3708108108108108 35.06834948912216 28.48339847549023 0.3176116983103562 28.80101017380058 28.16578677717987
0.3717017017017017 34.96118883249619 28.37597719780185 0.3176788651859707 28.69365606298782 28.05829833261588
0.3725925925925926 34.85522499432481 28.26975332848381 0.3177469857297874 28.5875003142136 27.95200634275403
0.3734834834834835 34.75044622512461 28.16471513692508 0.3178160519429877 28.48253118886807 27.84689908498209
0.3743743743743744 34.64684094929869 28.06085106604954 0.3178860558721499 28.37873712192169 27.74296501017739
0.3752652652652653 34.54439776247938 27.95814972966387 0.3179569896084772 28.27610671927235 27.64019274005539
0.3761561561561562 34.44310542892071 27.8565999098558 0.3180288452870377 28.17462875514284 27.53857106456876
0.3770470470470471 34.34295287894064 27.7561905544413 0.3181016150860144 28.07429216952731 27.43808893935529
0.377937937937938 34.24392920641101 27.65691077446003 0.3181752912259684 27.975086065686 27.33873548323406
0.3788288288288288 34.14602366629505 27.55874984171801 0.3182498659691083 27.87699970768712 27.2404999757489
0.3797197197197197 34.04922567223137 27.46169718637642 0.3183253316185767 27.780022517995 27.14337185475785
0.3806106106106106 33.95352479416275 27.36574239458571 0.3184016805177421 27.68414407510345 27.04734071406796
0.3815015015015015 33.85891075601008 27.27087520616411 0.3184789050495067 27.58935411121362 26.9523963011146
0.3823923923923924 33.76537343338941 27.17708551231966 0.3185569976356182 27.49564250995528 26.85852851468405
0.3832832832832833 33.67290285137199 27.08436335341485 0.3186359507359957 27.40299930415085 26.76572740267886
0.3841741741741742 33.58148918228584 26.99269891677292 0.318715756848067 27.31141467362099 26.67398315992486
0.385065065065065 33.49112274355866 26.90208253452538 0.3187964085061115 27.2208789430315 26.58328612601927
0.3859559559559559 33.40179399560089 26.81250468149942 0.3188778982806146 27.13138257978004 26.49362678321881
0.3868468468468468 33.31349353972831 26.72395597314484 0.3189602187776345 27.04291619192247 26.4049957543672
0.3877377377377377 33.22621211612294 26.63642716349934 0.3190433626381717 26.95547052613751 26.31738380086117
0.3886286286286286 33.13994060183203 26.54990914319206 0.3191273225375578 26.86903646572962 26.23078182065451
0.3895195195195195 33.05467000880437 26.46439293748368 0.3192120911848417 26.78360502866852 26.14518084629884
0.3904104104104104 32.97039148196302 26.37986970434332 0.3192976613221941 26.69916736566551 26.06057204302112
0.3913013013013013 32.88709629731353 26.29633073256081 0.3193840257243151 26.61571475828512 25.97694670683649
0.3921921921921922 32.80477586008728 26.21376743989419 0.319471177197857 26.53323861709205 25.89429626269633
0.3930830830830831 32.7234217029193 26.13217137125127 0.3195591085808439 26.45173047983212 25.81261226267043
0.393973973973974 32.64302548405994 26.05153419690505 0.3196478127421152 26.37118200964716 25.73188638416293
0.3948648648648649 32.56357898561907 25.97184771074189 0.3197372825807643 26.29158499332266 25.65211042816113
0.3957557557557558 32.48507411184358 25.89310382854241 0.3198275110255923 26.212931339568 25.57327631751681
0.3966466466466467 32.4075028874255 25.81529458629375 0.3199184910345687 26.13521307732832 25.49537609525919
0.3975375375375376 32.3308574558427 25.73841213853333 0.3200102155942978 26.05842235412763 25.41840192293903
0.3984284284284284 32.25513007772911 25.66244875672293 0.3201026777194947 25.98255143444243 25.34234607900344
0.3993193193193193 32.18031312927571 25.58739682765286 0.320195870452473 25.90759269810534 25.26720095720039
0.4002102102102102 32.10639910066052 25.51324885187575 0.3202897868626274 25.83353863873838 25.19295906501312
0.4011011011011011 32.03338059450788 25.43999744216878 0.320384420045942 25.76038186221473 25.11961302212284
0.401991991991992 31.96125032437613 25.36763532202481 0.3204797631244896 25.6881150851493 25.04715555890032
0.4028828828828829 31.89000111327269 25.29615532417086 0.3205758092459471 25.61673113341681 24.97557951492492
0.4037737737737738 31.81962589219741 25.22555038911419 0.3206725515831172 25.54622294069731 24.90487783753107
0.4046646646646647 31.7501176987116 25.15581356371509 0.3207699833334525 25.47658354704854 24.83504358038163
0.4055555555555556 31.6814696755347 25.08693799978606 0.320868097718595 25.40780609750466 24.76606990206747
0.4064464464464465 31.61367506916597 25.0189169527167 0.3209668879839115 25.33988384070062 24.69795006473279
0.4073373373373373 31.54672722853152 24.95174378012411 0.3210663473980481 25.27281012752216 24.63067743272606
0.4082282282282282 31.48061960365739 24.88541194052814 0.3211664692524785 25.20657840978062 24.56424547127567
0.4091191191191191 31.41534574436558 24.81991499205112 0.3212672468610703 25.14118223891219 24.49864774519005
0.41001001001001 31.35089929899585 24.75524659114159 0.3213686735596504 25.07661526470124 24.43387791758194
0.4109009009009009 31.28727401314947 24.69140049132175 0.3214707427055783 25.01287123402733 24.36992974861617
0.4117917917917918 31.2244637284575 24.62837054195786 0.3215734476773312 24.94994398963519 24.30679709428053
0.4126826826826827 31.16246238137125 24.56615068705371 0.3216767818740847 24.88782746892779 24.24447390517962
0.4135735735735735 31.10126400197549 24.50473496406616 0.321780738715309 24.82651570278147 24.18295422535085
0.4144644644644644 31.04086271282313 24.44411750274286 0.3218853116403678 24.76600281438322 24.12223219110249
0.4153553553553553 30.98125272779229 24.38429252398157 0.3219904941081219 24.7062830180897 24.06230202987345
0.4162462462462462 30.92242835096413 24.32525433871053 0.3220962795965403 24.64735061830707 24.00315805911399
0.4171371371371371 30.86438397552175 24.26699734678982 0.3222026616023179 24.58920000839214 23.9447946851875
0.418028028028028 30.8071140826693 24.20951603593326 0.3223096336404955 24.53182566957376 23.88720640229277
0.4189189189189189 30.75061324057185 24.15280498065026 0.3224171892440892 24.47522216989435 23.83038779140617
0.4198098098098098 30.69487610331485 24.09685884120772 0.3225253219637235 24.41938416317144 23.774333519244
0.4207007007007007 30.63989740988267 24.04167236261113 0.3226340253672685 24.3643063879784 23.71903833724386
0.4215915915915916 30.585671983157 23.98724037360507 0.3227432930394895 24.30998366664456 23.66449708056558
0.4224824824824825 30.53219472893386 23.93355778569232 0.3228531185816894 24.25641090427401 23.61070466711062
0.4233733733733734 30.47946063495871 23.8806195921716 0.3229634956113688 24.20358308778297 23.55765609656023
0.4242642642642643 30.42746476998057 23.82842086719351 0.3230744177618828 24.15149528495539 23.50534644943162
0.4251551551551552 30.37620228282351 23.77695676483417 0.3231858786821101 24.10014264351629 23.45377088615206
0.4260460460460461 30.32566840147575 23.72622251818679 0.3232978720361194 24.04952039022291 23.40292464615067
0.426936936936937 30.27585843219659 23.67621343847032 0.323410391502846 23.99962382997316 23.35280304696747
0.4278278278278279 30.22676775864008 23.62692491415514 0.3235234307757758 23.95044834493092 23.30340148337936
0.4287187187187187 30.17839184099534 23.5783524101057 0.3236369835626228 23.90198939366832 23.25471542654308
0.4296096096096096 30.13072621514381 23.53049146673943 0.3237510435850242 23.85424251032445 23.20674042315441
0.4305005005005005 30.0837664918324 23.48333769920204 0.3238656045782348 23.80720330378027 23.1594720946238
0.4313913913913914 30.03750835586288 23.4368867965587 0.3239806602908252 23.76086745684952 23.11290613626787
0.4322822822822823 29.99194756529686 23.39113452100108 0.3240962044843864 23.71523072548547 23.06703831651669
0.4331731731731732 29.94707995067663 23.34607670706961 0.3242122309332371 23.67028893800285 23.02186447613637
0.4340640640640641 29.90290141426046 23.30170926089137 0.3243287334241365 23.62603799431551 22.97738052746724
0.434954954954955 29.85940792927416 23.25802815943264 0.3244457057560052 23.58247386518864 22.93358245367663
0.4358458458458458 29.81659553917625 23.21502944976628 0.3245631417396418 23.53959259150592 22.89046630802664
0.4367367367367367 29.77446035693855 23.172709248354 0.3246810351974538 23.49739028355145 22.84802821315655
0.4376276276276276 29.73299856434061 23.13106374034247 0.3247993799631828 23.45586312030565 22.80626436037929
0.4385185185185185 29.69220641127869 23.09008917887396 0.3249181698816451 23.4150073487556 22.76517100899231
0.4394094094094094 29.65208021508842 23.04978188441061 0.3250373988084667 23.37481928321908 22.72474448560215
0.4403003003003003 29.61261635988115 23.01013824407267 0.3251570606098242 23.3352953046825 22.68498118346285
0.4411911911911912 29.57381129589414 22.97115471099007 0.3252771491621995 23.29643186015227 22.64587756182787
0.4420820820820821 29.53566153885407 22.93282780366726 0.3253976583521204 23.25822546201938 22.60743014531514
0.442972972972973 29.49816366935297 22.89515410536144 0.3255185820759233 23.22067268743736 22.56963552328552
0.4438638638638638 29.46131433223842 22.85813026347352 0.3256399142395099 23.18377017771303 22.53249034923401
0.4447547547547547 29.42511023601519 22.82175298895178 0.3257616487581073 23.14751463770989 22.49599134019367
0.4456456456456456 29.38954815226069 22.78601905570841 0.3258837795560385 23.11190283526445 22.46013527615237
0.4465365365365365 29.35462491505175 22.75092530004815 0.3260063005664885 23.07693160061464 22.42491899948166
0.4474274274274274 29.32033742040438 22.71646862010935 0.3261292057312816 23.04259782584063 22.39033941437807
0.4483183183183183 29.2866826257258 22.6826459753171 0.3262524890006581 23.00889846431776 22.35639348631644
0.4492092092092092 29.25365754927754 22.6494543858481 0.3263761443330521 22.97583053018115 22.32307824151505
0.4501001001001001 29.22125926965101 22.61689093210763 0.3265001656948837 22.94339109780251 22.29039076641275
0.450990990990991 29.18948492525455 22.5849527542178 0.3266245470603381 22.91157730127814 22.25832820715746
0.4518818818818819 29.1583317138122 22.55363705151736 0.3267492824111636 22.88038633392852 22.22688776910619
0.4527727727727728 29.12779689187296 22.52294108207295 0.3268743657364675 22.84981544780942 22.19606671633649
0.4536636636636637 29.09787777433236 22.49286216220136 0.3269997910325091 22.81986195323387 22.16586237116885
0.4545545545545546 29.06857173396426 22.46339766600291 0.327125552302507 22.79052321830542 22.1362721137004
0.4554454454454455 29.03987620096386 22.43454502490567 0.3272516435564397 22.76179666846211 22.10729338134923
0.4563363363363364 29.01178866250175 22.40630172722051 0.3273780588108608 22.73367978603137 22.07892366840965
0.4572272272272273 28.98430666228794 22.3786653177067 0.3275047920887017 22.7061701097954 22.051160525618
0.4581181181181181 28.95742780014719 22.3516333971482 0.3276318374190964 22.6792652345673 22.0240015597291
0.459009009009009 28.93114973160421 22.32520362194007 0.3277591888371894 22.65296281077726 21.99744443310288
0.4598998998998999 28.90547016747937 22.29937370368537 0.3278868403839673 22.62726054406933 21.9714868633014
0.4607907907907908 28.88038687349452 22.27414140880219 0.3280147861060754 22.60215619490827 21.94612662269612
0.4616816816816817 28.85589766988912 22.24950455814065 0.3281430200556459 22.57764757819629 21.921361538085
0.4625725725725726 28.83200043104575 22.22546102660983 0.3282715362901332 22.55373256289997 21.8971894903197
0.4634634634634635 28.80869308512613 22.20200874281469 0.3284003288721405 22.53040907168683 21.87360841394255
0.4643543543543543 28.78597361371651 22.17914568870249 0.328529391869262 22.50767508057175 21.85061629683323
0.4652452452452452 28.7638400514826 22.15686989921902 0.3286587193539157 22.48552861857293 21.8282111798651
0.4661361361361361 28.74229048583472 22.13517946197424 0.3287883054031915 22.46396776737743 21.80639115657105
0.467027027027027 28.72132305660112 22.11407251691753 0.328918144098692 22.44299066101622 21.78515437281884
0.4679179179179179 28.70093595571213 22.093547256022 0.3290482295263797 22.42259548554838 21.76449902649562
0.4688088088088088 28.68112742689279 22.07360192297837 0.329178555776431 22.4027804787548 21.74442336720194
0.4696996996996997 28.66189576536456 22.05423481289777 0.3293091169430835 22.38354392984085 21.72492569595468
0.4705905905905906 28.64323931755635 22.03544427202382 0.3294399071244956 22.36488417914832 21.70600436489933
0.4714814814814815 28.62515648082487 22.01722869745358 0.3295709204226037 22.34679961787618 21.68765777703097
0.4723723723723724 28.6076457031834 21.99958653686744 0.3297021509429834 22.32928868781042 21.66988438592445
0.4732632632632633 28.59070548303969 21.98251628826802 0.3298335927947094 22.31234988106273 21.65268269547331
0.4741541541541541 28.57433436894265 21.96601649972764 0.3299652400902279 22.29598173981787 21.63605125963742
0.475045045045045 28.55853095933774 21.95008576914464 0.3300970869452179 22.28018285608985 21.61998868219942
0.4759359359359359 28.5432939023309 21.93472274400824 0.3302291274784666 22.26495187148671 21.60449361652977
0.4768268268268268 28.52862189546166 21.91992612117215 0.3303613558117403 22.25028747698389 21.58956476536041
0.4777177177177177 28.51451368548353 21.90569464663648 0.3304937660696622 22.23618841270614 21.57520088056681
0.4786086086086086 28.50096806815425 21.89202711533822 0.3306263523795885 22.22265346771781 21.56140076295863
0.4794994994994995 28.48798388803357 21.8789223709502 0.3307591088714885 22.20968147982169 21.54816326207871
0.4803903903903904 28.47556003828994 21.86637930568815 0.3308920296778286 22.19727133536598 21.53548727601032
0.4812812812812813 28.46369546051467 21.85439686012635 0.3310251089334567 22.18542196905981 21.5233717511929
0.4821721721721722 28.45238914454534 21.84297402302123 0.3311583407754875 22.17413236379672 21.51181568224574
0.4830630630630631 28.44164012829695 21.83210983114335 0.3312917193431967 22.16340155048654 21.50081811180015
0.483953953953954 28.43144749760093 21.82180336911751 0.331425238777907 22.15322860789541 21.4903781303396
0.4848448448448449 28.42181038605267 21.81205376927081 0.3315588932228832 22.1436126624937 21.48049487604793
0.4857357357357358 28.41272797486739 21.80286021148901 0.3316926768232312 22.13455288831224 21.47116753466578
0.4866266266266266 28.40419949274291 21.7942219230806 0.3318265837257912 22.12604850680639 21.4623953393548
0.4875175175175175 28.39622421573188 21.78613817864917 0.3319606080790415 22.11809878672821 21.45417757057013
0.4884084084084084 28.38880146712079 21.77860829997351 0.3320947440329985 22.11070304400651 21.44651355594051
0.4892992992992993 28.38193061731764 21.77163165589567 0.3322289857391196 22.1038606416348 21.43940267015655
0.4901901901901902 28.37561108374692 21.76520766221694 0.3323633273502105 22.09757098956715 21.43284433486673
0.4910810810810811 28.36984233075313 21.75933578160168 0.332497763020335 22.09183354462201 21.42683801858134
0.491971971971972 28.36462386951145 21.75401552348896 0.3326322869047216 22.08664781039368 21.42138323658423
0.4928628628628628 28.3599552579468 21.74924644401194 0.3327668931596759 22.08201333717162 21.41647955085227
0.4937537537537537 28.35583610066012 21.74502814592524 0.3329015759424935 22.07792972186773 21.41212656998274
0.4946446446446446 28.35226604886298 21.74136027853972 0.3330363294113797 22.0743966079511 21.40832394912835
0.4955355355355355 28.34924480031969 21.73824253766541 0.33317114772536 22.07141368539077 21.40507138994005
0.4964264264264264 28.346772099297 21.73567466556183 0.3333060250442038 22.06898069060603 21.40236864051762
0.4973173173173173 28.34484773652193 21.73365645089624 0.3334409555283437 22.06709740642458 21.4002154953679
0.4982082082082082 28.3434715491467 21.73218772870944 0.3335759333387973 22.06576366204824 21.39861179537065
0.4990990990990991 28.34264342072195 21.73126838038947 0.3337109526370918 22.06497933302656 21.39755742775238
0.49998998998999 28.34236328117764 21.73089833365271 0.3338460075851912 22.0647443412379 21.39705232606752
0.5008808808808809 28.34263110681101 21.7310775625329 0.3339810923454201 22.06505865487832 21.39709647018748
0.5017717717717718 28.34344692028277 21.73180608737774 0.3341162010803973 22.06592228845814 21.39768988629734
0.5026626626626627 28.34481079062123 21.73308397485322 0.3342513279529616 22.06733530280618 21.39883264690026
0.5035535535535536 28.34672283323314 21.7349113379555 0.3343864671261089 22.06929780508161 21.40052487082939
0.5044444444444444 28.34918320992325 21.73728833603063 0.3345216127629213 22.07180994879355 21.40276672326771
0.5053353353353353 28.35219212892109 21.74021517480186 0.3346567590265079 22.07487193382837 21.40555841577535
0.5062262262262262 28.35574984491543 21.74369210640469 0.334791900079933 22.07848400648462 21.40890020632476
0.507117117117117 28.35985665909642 21.74771942942959 0.3349270300861659 22.08264645951576 21.41279239934342
0.5080080080080079 28.36451291920563 21.75229748897248 0.3350621432080093 22.08735963218049 21.41723534576447
0.5088988988988988 28.36971901959416 21.75742667669285 0.335197233608046 22.0926239103009 21.42222944308481
0.5097897897897897 28.37547540128731 21.76310743087973 0.3353322954485844 22.09843972632832 21.42777513543115
0.5106806806806807 28.38178255205847 21.76934023652539 0.3354673228915929 22.10480755941698 21.4338729136338
0.5115715715715716 28.38864100650998 21.77612562540672 0.3356023100986561 22.11172793550538 21.44052331530807
0.5124624624624624 28.39605134616174 21.78346417617466 0.3357372512309134 22.11920142740557 21.44772692494374
0.5133533533533533 28.40401419954818 21.79135651445113 0.3358721404490083 22.12722865490014 21.45548437400212
0.5142442442442442 28.41253024232264 21.79980331293412 0.3360069719130414 22.13581028484716 21.46379634102108
0.5151351351351351 28.42160019736987 21.80880529151045 0.336141739782516 22.14494703129296 21.47266355172793
0.516026026026026 28.43122483492626 21.8183632173766 0.3362764382162929 22.15463965559289 21.4820867791603
0.5169169169169169 28.44140497270834 21.82847790516733 0.3364110613725407 22.16488896653987 21.49206684379478
0.5178078078078078 28.45214147604898 21.83915021709241 0.3365456034086919 22.1756958205011 21.50260461368372
0.5186986986986987 28.46343525804161 21.8503810630814 0.3366800584813964 22.18706112156279 21.5137010046
0.5195895895895896 28.475287279693 21.8621714009363 0.3368144207464788 22.19898582168278 21.52535698018983
0.5204804804804805 28.48769855008326 21.87452223649246 0.3369486843588965 22.21147092085136 21.53757355213357
0.5213713713713714 28.50067012653475 21.88743462378766 0.3370828434726946 22.22451746726036 21.55035178031497
0.5222622622622622 28.51420311478914 21.90090966523919 0.3372168922409704 22.23812655748016 21.56369277299822
0.5231531531531531 28.52829866919218 21.91494851182946 0.337350824815831 22.25229933664529 21.57759768701363
0.524044044044044 28.54295799288726 21.92955236329963 0.3374846353483553 22.26703699864799 21.59206772795127
0.5249349349349349 28.55818233801719 21.94472246835167 0.3376183179885551 22.28234078634022 21.60710415036312
0.5258258258258258 28.57397300593449 21.96046012485903 0.3377518668853455 22.29821199174437 21.62270825797368
0.5267167167167167 28.59033134741958 21.97676668008532 0.3378852761865006 22.31465195627182 21.63888140389882
0.5276076076076076 28.60725876290866 21.99364353091202 0.3380185400386229 22.33166207095065 21.6556249908734
0.5284984984984985 28.62475670272882 22.01109212407441 0.338151652587113 22.34924377666152 21.6729404714873
0.5293893893893894 28.64282666734276 22.02911395640627 0.3382846079761319 22.36739856438241 21.69082934843014
0.5302802802802803 28.66147020760195 22.04771057509332 0.3384174003485722 22.38612797544189 21.70929317474475
0.5311711711711712 28.68068892500846 22.0668835779354 0.3385500238460267 22.40543360178143 21.72833355408938
0.5320620620620621 28.70048447198569 22.08663461361758 0.3386824726087577 22.42531708622633 21.74795214100882
0.532952952952953 28.72085855215841 22.10696538199005 0.3388147407756701 22.44578012276573 21.76815064121438
0.5338438438438439 28.74181292064126 22.12787763435724 0.3389468224842809 22.46682445684152 21.78893081187296
0.5347347347347348 28.76334938433651 22.14937317377587 0.3390787118706932 22.48845188564657 21.81029446190518
0.5356256256256257 28.78546980224152 22.17145385536215 0.3392104030695655 22.51066425843172 21.83224345229259
0.5365165165165166 28.80817608576471 22.19412158660849 0.3393418902140939 22.53346347682258 21.8547796963944
0.5374074074074074 28.83147019905133 22.21737832770923 0.3394731674359802 22.55685149514521 21.87790516027325
0.5382982982982983 28.85535415931863 22.24122609189604 0.3396042288654088 22.58083032076145 21.90162186303063
0.5391891891891892 28.87983003720051 22.2656669457828 0.3397350686310243 22.60540201441383 21.92593187715178
0.5400800800800801 28.90489995710176 22.29070300972012 0.3398656808599081 22.63056869058002 21.95083732886021
0.540970970970971 28.93056609756232 22.31633645815947 0.3399960596775561 22.65633251783703 21.97634039848192
0.5418618618618619 28.95683069163098 22.34256952002741 0.3401261992078563 22.68269571923527 22.00244332081956
0.5427527527527527 28.9836960272492 22.36940447910952 0.3402560935730692 22.70966057268259 22.02914838553645
0.5436436436436436 29.01116444764551 22.39684367444454 0.3403857368938061 22.73722941133835 22.05645793755073
0.5445345345345345 29.03923835173882 22.4248895007285 0.340515123289011 22.76540462401752 22.08437437743949
0.5454254254254254 29.06792019455344 22.45354440872937 0.3406442468759395 22.79418865560531 22.11290016185344
0.5463163163163163 29.09721248764363 22.48281090571194 0.3407731017701437 22.82358400748208 22.14203780394179
0.5472072072072072 29.12711779952888 22.5126915558732 0.3409016820854487 22.85359323795865 22.17178987378776
0.5480980980980981 29.15763875613993 22.5431889807885 0.3410299819339417 22.88421896272244 22.20215899885456
0.548988988988989 29.18877804127576 22.57430585986844 0.3411579954259525 22.91546385529439 22.23314786444249
0.5498798798798799 29.22053839707062 22.60604493082656 0.3412857166700382 22.9473306474966 22.26475921415652
0.5507707707707707 29.25292262447356 22.63840899015815 0.3414131397729596 22.97982212993111 22.29699585038519
0.5516616616616616 29.28593358373772 22.67140089363035 0.3415402588396849 23.01294115247003 22.32986063479066
0.5525525525525525 29.31957419492179 22.70502355678336 0.3416670679733548 23.04669062475671 22.36335648881001
0.5534434434434434 29.35384743840283 22.73927995544322 0.3417935612752817 23.0810735167185 22.39748639416794
0.5543343343343343 29.38875635540045 22.77417312624629 0.3419197328449294 23.11609285909121 22.43225339340136
0.5552252252252252 29.42430404851298 22.80970616717532 0.3420455767799055 23.15175174395522 22.46766059039541
0.5561161161161161 29.46049368226542 22.84588223810762 0.3421710871759452 23.18805332528357 22.50371115093168
0.557007007007007 29.49732848366985 22.88270456137523 0.3422962581268976 23.22500081950213 22.54040830324833
0.5578978978978979 29.53481174279768 22.92017642233728 0.3424210837247221 23.262597506062 22.57775533861256
0.5587887887887888 29.5729468133643 22.95830116996496 0.3425455580594691 23.30084672802443 22.61575561190549
0.5596796796796797 29.61173711332703 22.99708221743892 0.3426696752192732 23.3397518926582 22.65441254221965
0.5605705705705706 29.65118612549485 23.03652304275948 0.3427934292903423 23.37931647204982 22.69372961346914
0.5614614614614615 29.69129739815192 23.07662718936986 0.3429168143569525 23.41954400372681 22.7337103750129
0.5623523523523524 29.73207454569363 23.11739826679242 0.3430398245014288 23.46043809129385 22.774358442291
0.5632432432432433 29.77352124927666 23.15883995127843 0.3431624538041479 23.50200240508257 22.81567749747428
0.5641341341341342 29.81564125748196 23.20095598647113 0.3432846963435229 23.54424068281465 22.8576712901276
0.5650250250250251 29.85843838699154 23.24375018408265 0.3434065461959998 23.58715673027865 22.90034363788665
0.5659159159159159 29.90191652327967 23.2872264245849 0.3435279974360456 23.63075442202094 22.94369842714885
0.5668068068068068 29.94607962131803 23.33138865791449 0.3436490441361472 23.67503770205064 22.98773961377834
0.5676976976976977 29.99093170629452 23.37624090419202 0.3437696803667998 23.72001058455882 23.03247122382522
0.5685885885885886 30.03647687434773 23.42178725445599 0.343889900196507 23.7656771546525 23.07789735425948
0.5694794794794795 30.08271929331561 23.46803187141142 0.3440096976917695 23.81204156910319 23.12402217371965
0.5703703703703704 30.12966320349925 23.51497899019371 0.3441290669170856 23.8591080571108 23.17084992327663
0.5712612612612613 30.17731291844191 23.56263291914734 0.3442480019349435 23.90688092108228 23.21838491721239
0.5721521521521522 30.22567282572359 23.61099804062054 0.344366496805819 23.95536453742636 23.26663154381473
0.573043043043043 30.27474738777158 23.66007881177533 0.3444845455881727 24.0045633573635 23.31559426618715
0.5739339339339339 30.32454114268646 23.70987976541378 0.3446021423384466 24.05448190775223 23.36527762307534
0.5748248248248248 30.37505870508515 23.76040551082042 0.3447192811110624 24.10512479193148 23.41568622970936
0.5757157157157157 30.42630476695942 23.81166073462107 0.3448359559584198 24.15649669057949 23.46682477866265
0.5766066066066066 30.47828409855236 23.86365020165876 0.3449521609308965 24.20860236258966 23.51869804072787
0.5774974974974975 30.53100154925106 23.91637875588633 0.3450678900768439 24.26144664596318 23.57131086580949
0.5783883883883884 30.58446204849698 23.96985132127654 0.3451831374425942 24.31503445871914 23.62466818383395
0.5792792792792792 30.63867060671397 24.02407290274985 0.3452978970724558 24.36937079982231 23.67877500567739
0.5801701701701701 30.69363231625392 24.07904858712 0.3454121630087172 24.42446075012871 23.73363642411128
0.581061061061061 30.74935235236125 24.1347835440579 0.3455259292916468 24.48030947334954 23.78925761476625
0.5819519519519519 30.80583597415517 24.1912830270739 0.3456391899594989 24.5369222170334 23.8456438371144
0.5828428428428428 30.86308852563141 24.24855237451913 0.3457519390485156 24.59430431356765 23.90280043547062
0.5837337337337337 30.92111543668269 24.30659701060569 0.3458641705929321 24.65246118119862 23.96073284001276
0.5846246246246246 30.97992222413899 24.3654224464466 0.3459758786249804 24.71139832507158 24.01944656782162
0.5855155155155155 31.03951449282756 24.42503428111542 0.3460870571748961 24.77112133829032 24.07894722394053
0.5864064064064064 31.0998979366529 24.48543820272602 0.3461977002709252 24.83163590299695 24.1392405024551
0.5872972972972973 31.16107833969765 24.54663998953299 0.3463078019393326 24.89294779147233 24.20033218759366
0.5881881881881882 31.22306157734405 24.60864551105276 0.3464173562044082 24.95506286725717 24.26222815484835
0.5890790790790791 31.28585361741684 24.67146072920609 0.346526357088478 25.01798708629457 24.32493437211761
0.58996996996997 31.34946052134748 24.73509169948204 0.3466347986119149 25.08172649809396 24.38845690087012
0.5908608608608609 31.41388844536105 24.79954457212412 0.346742674793151 25.14628724691728 24.45280189733097
0.5917517517517518 31.47914364168467 24.86482559333867 0.3468499796486857 25.21167557298736 24.51797561368999
0.5926426426426427 31.54523245977947 24.93094110652606 0.3469567071931066 25.27789781371916 24.58398439933295
0.5935335335335336 31.61216134759542 24.99789755353516 0.3470628514390963 25.34496040497425 24.65083470209606
0.5944244244244244 31.67993685284989 25.06570147594138 0.3471684063974548 25.41286988233883 24.71853306954392
0.5953153153153153 31.74856562433 25.13435951634867 0.3472733660771141 25.48163288242578 24.78708615027155
0.5962062062062062 31.81805441322033 25.20387841971629 0.3473777244851584 25.55125614420145 24.85650069523113
0.5970970970970971 31.88841007445414 25.27426503471012 0.3474814756268401 25.62174651033696 24.92678355908328
0.597987987987988 31.95963956809164 25.34552631507973 0.3475846135056064 25.69311092858533 24.99794170157412
0.5988788788788789 32.03174996072278 25.41766932106101 0.34768713212312 25.76535645318413 25.06998218893789
0.5997697697697698 32.10474842689752 25.49070122080544 0.3477890254792832 25.83849024628473 25.14291219532616
0.6006606606606607 32.17864225058171 25.5646292918359 0.3478902875722666 25.91251957940817 25.21673900426363
0.6015515515515516 32.25343882664158 25.63946092253 0.3479909123985321 25.98745183492853 25.29147001013147
0.6024424424424425 32.32914566235544 25.71520361363127 0.3480908939528676 26.06329450758414 25.3671127196784
0.6033333333333333 32.40577037895368 25.79186497978858 0.3481902262284188 26.140055206017 25.44367475356017
0.6042242242242242 32.48332071318807 25.86945275112463 0.3482889032167163 26.21774165434134 25.52116384790791
0.6051151151151151 32.56180451893047 25.94797477483372 0.3483869189077216 26.29636169374145 25.599587855926
0.606006006006006 32.64122976880102 26.02743901680975 0.3484842672898547 26.37592328409961 25.6789547495199
0.6068968968968969 32.72160455582802 26.10785356330467 0.3485809423500403 26.45643450565471 25.75927262095463
0.6077877877877877 32.80293709513802 26.18922662261808 0.3486769380737509 26.53790356069183 25.84054968454433
0.6086786786786786 32.88523572567822 26.2715665268188 0.3487722484450454 26.62033877526385 25.92279427837376
0.6095695695695695 32.96850891197118 26.35488173349861 0.3488668674466248 26.70374860094523 26.00601486605198
0.6104604604604604 33.05276524590264 26.4391808275592 0.3489607890598768 26.78814161661908 26.09022003849932
0.6113513513513513 33.13801344854289 26.52447252303264 0.349054007264928 26.87352653029757 26.17541851576771
0.6122422422422422 33.22426237200256 26.61076566493631 0.3491465160407048 26.95991218097702 26.26161914889561
0.6131331331331331 33.31152100132365 26.69806923116275 0.349238309364987 27.04730754052774 26.34883092179777
0.614024024024024 33.39979845640586 26.78639233440518 0.3493293812144733 27.13572171561965 26.4370629531907
0.6149149149149149 33.48910399396976 26.87574422411953 0.3494197255648449 27.22516394968437 26.52632449855468
0.6158058058058058 33.57944700955685 26.9661342885234 0.3495093363908365 27.31564362491424 26.61662495213256
0.6166966966966967 33.67083703956752 27.05757205663308 0.3495982076663023 27.40717026429938 26.70797384896677
0.6175875875875876 33.76328376333782 27.15006720033901 0.3496863333642997 27.49975353370331 26.80038086697471
0.6184784784784785 33.85679700525552 27.24362953652074 0.3497737074571659 27.5934032439779 26.89385582906357
0.6193693693693694 33.95138673691635 27.33826902920191 0.3498603239166025 27.68812935311851 26.98840870528531
0.6202602602602603 34.04706307932123 27.43399579174643 0.3499461767137618 27.78394196846019 27.08404961503267
0.6211511511511512 34.14383630511546 27.53082008909626 0.3500312598193412 27.8808513489156 27.18078882927691
0.6220420420420421 34.24171684087061 27.62875234005194 0.3501155672036801 27.97886790725562 27.27863677284826
0.6229329329329329 34.34071526940993 27.72780311959665 0.3501990928368627 28.07800221243351 27.37760402675979
0.6238238238238238 34.44084233217788 27.82798316126466 0.3502818306888256 28.17826499195349 27.47770133057584
0.6247147147147147 34.54210893165585 27.92930335955506 0.3503637747294648 28.27966713428453 27.57893958482559
0.6256056056056056 34.64452613382307 28.03177477239183 0.3504449189287607 28.38221969132059 27.68132985346307
0.6264964964964965 34.74810517066588 28.13540862363102 0.3505252572568936 28.48593388088792 27.78488336637413
0.6273873873873874 34.85285744273423 28.24021630561618 0.3506047836843806 28.59082108930056 27.88961152193179
0.6282782782782783 34.95879452174812 28.34620938178288 0.3506834921822051 28.69689287396509 27.99552588960068
0.6291691691691692 35.06592815325389 28.4533995893135 0.3507613767219593 28.80416096603546 28.10263821259154
0.6300600600600601 35.17427025933196 28.56179884184327 0.3508384312759949 28.91263727311926 28.21096041056727
0.630950950950951 35.283832941357 28.67141923221848 0.3509146498175714 29.02233388203605 28.32050458240091
0.6318418418418419 35.39462848281092 28.78227303530833 0.3509900263210261 29.13326306162936 28.43128300898731
0.6327327327327328 35.5066693521519 28.89437271087115 0.3510645547619391 29.24543726563309 28.54330815610921
0.6336236236236236 35.61996820573727 29.00773090647622 0.3511382291173091 29.35886913559353 28.65659267735891
0.6345145145145145 35.73453789080488 29.12236046048282 0.35121104336574 29.47357150384856 28.77114941711708
0.6354054054054054 35.85039144851157 29.23827440507684 0.3512829914876349 29.58955739656447 28.8869914135892
0.6362962962962962 35.96754211703185 29.35548596936712 0.3513540674653967 29.70684003683252 29.00413190190172
0.6371871871871871 36.08600333471635 29.47400858254212 0.3514242652836372 29.82543284782575 29.12258431725848
0.638078078078078 36.20578874331256 29.59385587708849 0.3514935789294021 29.94534945601789 29.24236229815909
0.6389689689689689 36.32691219124928 29.71504169207297 0.3515620023923952 30.06660369446537 29.36347968968058
0.6398598598598598 36.44938773698485 29.83758007648868 0.3516295296652226 30.18920960615391 29.48595054682346
0.6407507507507507 36.57322965242221 29.96148529266732 0.3516961547436384 30.31318144741095 29.60978913792368
0.6416416416416416 36.69845242639027 30.08677181975904 0.3517618716268087 30.43853369138585 29.73500994813223
0.6425325325325325 36.82507076819583 30.21345435728076 0.3518266743175831 30.56528103159834 29.86162768296317
0.6434234234234234 36.95309961124445 30.34154782873507 0.3518905568227787 30.69343838555784 29.98965727191229
0.6443143143143143 37.0825541167337 30.47106738530101 0.3519535131534748 30.82302089845448 30.11911387214753
0.6452052052052052 37.21344967742048 30.60202840959813 0.3520155373253213 30.95404394692345 30.25001287227281
0.6460960960960961 37.34580192146252 30.7344465195258 0.3520766233588603 31.08652314288466 30.38236989616694
0.646986986986987 37.47962671633764 30.86833757217906 0.352136765279866 31.22047433745892 30.51620080689919
0.6478778778778779 37.61494017284074 31.00371766784299 0.3521959571196813 31.35591362496267 30.65152171072331
0.6487687687687688 37.7517586491614 31.14060315406724 0.3522541929155921 31.49285734698283 30.78834896115165
0.6496596596596597 37.89009875504343 31.27901062982245 0.3523114667112017 31.63132209653365 30.92669916311125
0.6505505505505506 38.02997735602808 31.41895694974029 0.3523677725568282 31.77132472229712 31.06658917718346
0.6514414414414414 38.17141157778354 31.56045922843938 0.3524231045099074 31.91288233294929 31.20803612392947
0.6523323323323323 38.31441881052098 31.70353484493853 0.352477456635426 32.05601230157396 31.3510573883031
0.6532232232232232 38.45901671350156 31.84820144715967 0.3525308230063647 32.20073227016604 31.49567062415331
0.6541141141141141 38.60522321963374 31.99447695652212 0.3525831977041572 32.34706015422628 31.64189375881796
0.655005005005005 38.7530565401655 32.14237957263059 0.3526345748191771 32.49501414744977 31.78974499781141
0.6558958958958959 38.90253516947131 32.29192777805883 0.352684948451234 32.64461272651007 31.9392428296076
0.6567867867867868 39.05367788993769 32.44314034323119 0.3527343127100948 32.79587465594129 32.09040603052109
0.6576776776776777 39.20650377694912 32.59603633140434 0.3527826617160257 32.94881899312037 32.24325366968831
0.6585685685685686 39.36103220397593 32.75063510375129 0.352829989600358 33.10346509335165 32.39780511415093
0.6594594594594595 39.51728284776743 32.90695632455021 0.3528762905060669 33.25983261505628 32.55408003404414
0.6603503503503504 39.67527569365252 33.06501996648059 0.3529215585883846 33.41794152506898 32.71209840789221
0.6612412412412413 39.83503104094938 33.22484631602872 0.3529657880154344 33.57781210404415 32.87188052801329
0.6621321321321322 39.996569508488 33.38645597900558 0.3530089729688809 33.73946495197445 33.0334470060367
0.6630230230230231 40.15991204024784 33.54986988617938 0.353051107644626 33.902920993824 33.19681877853476
0.6639139139139139 40.32507991111204 33.71510929902555 0.3530921862535016 34.06820148527905 33.36201711277205
0.6648048048048047 40.49209473274325 33.88219581559709 0.3531322030220209 34.23532801861911 33.52906361257507
0.6656956956956956 40.66097845958128 34.05115137651747 0.3531711521931408 34.40432252871061 33.69798022432433
0.6665865865865865 40.83175339496799 34.22199827109988 0.3532090280270547 34.57520729912693 33.86878924307283
0.6674774774774774 41.00444219740024 34.39475914359498 0.3532458248020231 34.74800496839701 34.04151331879296
0.6683683683683683 41.17906788691525 34.5694569995707 0.3532815368152287 34.92273853638593 34.21617546275547
0.6692592592592592 41.35565385161105 34.74611521242684 0.3533161583836683 35.09943137081051 34.39279905404317
0.6701501501501501 41.53422385430534 34.9247575300481 0.3533496838450846 35.27810721389319 34.57140784620302
0.671041041041041 41.71480203933569 35.10540808159826 0.3533821075589136 35.45879018915718 34.75202597403935
0.6719319319319319 41.89741293950538 35.28809138445958 0.3534134239072956 35.64150480836688 34.93467796055228
0.6728228228228228 42.08208148317684 35.47283235131999 0.3534436272961052 35.8262759786161 35.11938872402388
0.6737137137137137 42.26883300151794 35.6596562974129 0.3534727121560242 36.01312900956893 35.30618358525687
0.6746046046046046 42.45769323590347 35.84858894791157 0.3535006729436567 36.20208962085523 35.49508827496791
0.6754954954954955 42.64868834547631 36.03965644548365 0.3535275041426891 36.39318394962634 35.68612894134096
0.6763863863863864 42.84184491487218 36.23288535800824 0.3535532002650944 36.58643855827334 35.87933215774314
0.6772772772772773 43.03718996211072 36.42830268646027 0.3535777558523657 36.78188044231263 36.07472493060791
0.6781681681681682 43.2347509466592 36.62593587296598 0.3536011654768226 36.9795370384428 36.27233470748915
0.6790590590590591 43.4345557776708 36.82581280903369 0.3536234237429436 37.17943623277664 36.47218938529075
0.6799499499499499 43.63663282240324 37.02796184396426 0.3536445252887614 37.38160636925302 36.67431731867549
0.6808408408408408 43.84101091482135 37.23241179344549 0.3536644647873016 37.58607625823279 36.87874732865819
0.6817317317317317 44.04771936438847 37.43919194833504 0.3536832369480836 37.79287518528313 37.08550871138696
0.6826226226226226 44.25678796505186 37.64833208363656 0.3537008365186679 38.00203292015523 37.29463124711789
0.6835135135135135 44.46824700442524 37.85986246767397 0.3537172582862704 38.21357972596024 37.5061452093877
0.6844044044044044 44.68212727317555 38.07381387146839 0.3537324970794257 38.42754636854782 37.72008137438896
0.6852952952952953 44.89846007461737 38.29021757832317 0.3537465477697204 38.6439641260929 37.93647103055345
0.6861861861861862 45.1172772345208 38.509105393622 0.3537594052735898 38.86286479889559 38.15534598834841
0.6870770770770771 45.33861111113841 38.73050965484554 0.3537710645541702 39.08428071939971 38.37673859029137
0.687967967967968 45.56249460545625 38.95446324181204 0.3537815206232379 39.30824476243528 38.60068172118881
0.6888588588588589 45.78896117167444 39.18099958714748 0.3537907685431954 39.53479035569067 38.82720881860428
0.6897497497497498 46.01804482792441 39.41015268699119 0.3537988034291524 39.76395149042034 39.05635388356204
0.6906406406406407 46.24978016722673 39.64195711194297 0.3538056204510746 39.99576273239405 39.2881514914919
0.6915315315315316 46.48420236869769 39.87644801825744 0.3538112148359981 40.23025923309344 39.52263680342144
0.6924224224224225 46.72134720900957 40.11366115929249 0.3538155818703528 40.46747674116284 39.75984557742214
0.6933133133133134 46.96125107411169 40.35363289721795 0.3538187169023402 40.70745161412029 39.99981418031561
0.6942042042042043 47.20395097121914 40.59640021499116 0.3538206153444171 40.95022083033557 40.24257959964674
0.695095095095095 47.44948454107486 40.84200072860661 0.3538212726758653 41.19582200128248 40.48817945593075
0.6959859859859859 47.69789007049456 41.09047269962635 0.3538206844454467 41.4442933840718 40.73665201518091
0.6968768768768768 47.94920650519853 41.34185504799864 0.3538188462741645 41.6956738942728 40.98803620172447
0.6977677677677677 48.20347346294073 41.59618736517223 0.3538157538581195 41.95000311903036 41.24237161131411
0.6986586586586586 48.46073124694124 41.8535099275142 0.3538114029714727 42.20732133048567 41.49969852454272
0.6995495495495495 48.72102085963077 42.11386371003887 0.3538057894695068 42.46766949950837 41.76005792056937
0.7004404404404404 48.9843840167143 42.37729040045634 0.3537989092918085 42.73108930974815 42.02349149116453
0.7013313313313313 49.25086316156425 42.64383241354867 0.3537907584655594 42.99762317201423 42.29004165508312
0.7022222222222222 49.52050147994951 42.9135329058829 0.3537813331089454 43.26731423899184 42.55975157277395
0.7031131131131131 49.79334291511103 43.18643579086907 0.3537706294346923 43.54020642030376 42.83266516143438
0.704004004004004 50.06943218319219 43.46258575417291 0.3537586437537253 43.81634439792664 43.10882711041918
0.7048948948948949 50.3488147890337 43.74202826949265 0.3537453724789584 44.09577364197161 43.38828289701369
0.7057857857857858 50.63153704234273 44.02480961470935 0.3537308121292275 44.37854042683858 43.67107880258013
0.7066766766766767 50.91764607424677 44.31097688842087 0.3537149593333502 44.66469184775422 43.95726192908752
0.7075675675675676 51.20718985424084 44.6005780268699 0.3536978108343515 44.95427583770425 44.24688021603554
0.7084584584584585 51.50021720754155 44.89366182127659 0.3536793634938248 45.24734118477042 44.53998245778277
0.7093493493493493 51.7967778328556 45.19027793558664 0.3536596142964424 45.54393754988308 44.8366183212902
0.7102402402402402 52.09692232057721 45.49047692464617 0.3536385603546649 45.84411548500084 45.13683836429151
0.7111311311311311 52.4007021714235 45.79431025281494 0.3536161989135644 46.1479264517285 45.44069405390137
0.712022022022022 52.70816981552161 46.10183031302991 0.3535925273558692 46.45542284038579 45.74823778567404
0.7129129129129129 53.01937863195847 46.4130904463314 0.3535675432071571 46.76665798953855 46.05952290312424
0.7138038038038038 53.33438296880753 46.72814496186463 0.3535412441412522 47.08168620600588 46.37460371772337
0.7146946946946947 53.65323816364368 47.04704915736963 0.3535136279858049 47.40056278535543 46.69353552938382
0.7155855855855856 53.97600056456183 47.36985934017311 0.3534846927280719 47.72334403290119 47.01637464744504
0.7164764764764765 54.30272755171116 47.69663284869592 0.3534544365209108 48.05008728521683 47.34317841217501
0.7173673673673674 54.63347755936145 48.027428074491 0.3534228576889812 48.38085093217998 47.67400521680202
0.7182582582582583 54.96831009851382 48.36230448482576 0.3533899547351617 48.71569443956092 48.00891453009059
0.7191491491491492 55.3072857800739 48.70132264582512 0.3533557263472197 49.05467837217234 48.3479669194779
0.7200400400400401 55.65046633860089 49.04454424618993 0.3533201714046824 49.39786441759461 48.69122407478525
0.720930930930931 55.9979146566498 49.39203212150779 0.3532832889859909 49.74531541049378 49.0387488325218
0.7218218218218219 56.3496947897242 49.74385027917256 0.3532450783758837 50.09709535754844 49.39060520079667
0.7227127127127128 56.70587199185467 50.10006392392975 0.3532055390730529 50.4532694630028 49.74685838485669
0.7236036036036037 57.06651274182348 50.46073948406599 0.3531646707980799 50.81390415486407 50.10757481326791
0.7244944944944945 57.43168477005196 50.82594463826041 0.3531224735016414 51.17906711176205 50.47282216475877
0.7253853853853853 57.8014570861699 51.19574834311734 0.3530789473730225 51.54882729049036 50.84266939574432
0.7262762762762762 58.17590000728752 51.57022086139982 0.3530340928489185 51.92325495424873 51.2171867685509
0.7271671671671671 58.5550851869889 51.94943379098326 0.3529879106225698 52.30242170160583 51.5964458803607
0.728058058058058 58.93908564506838 52.3334600945518 0.3529404016532066 52.68640049620501 51.9805196928986
0.7289489489489489 59.32797579803215 52.72237413005691 0.3528915671758426 53.07526569723275 52.36948256288106
0.7298398398398398 59.72183149038567 53.11625168196198 0.3528414087114173 53.4690930906734 52.76341027325056
0.7307307307307307 60.12073002673127 53.51516999329488 0.35278992807729 53.86795992137217 53.16238006521758
0.7316216216216216 60.52475020469925 53.91920779853258 0.352737127398134 54.27194492593072 53.56647067113445
0.7325125125125125 60.9339723487366 54.32844535734235 0.3526830091171951 54.68112836645954 53.97576234822515
0.7334034034034034 61.34847834477889 54.74296448920394 0.3526275760079714 55.09559206521191 54.39033691319597
0.7342942942942943 61.7683516758322 55.16284860894039 0.3525708311863058 55.5154194401267 54.81027777775409
0.7351851851851852 62.19367745849033 55.58818276318283 0.3525127781229124 55.94069554130574 55.23566998505991
0.7360760760760761 62.62454248041697 56.01905366779792 0.3524534206563509 56.37150708845427 55.66660024714157
0.736966966966967 63.06103523882058 56.45554974630662 0.3523927630064853 56.80794250931311 56.10315698330014
0.7378578578578578 63.50324597995244 56.89776116932395 0.3523308097883905 57.25009197911234 56.54543035953556
0.7387487487487487 63.951266739658 57.34577989505027 0.3522675660267988 57.69804746107707 56.99351232902347
0.7396396396396396 64.40519138501361 57.7996997108461 0.3522030371710512 58.15190274801715 57.44749667367505
0.7405305305305305 64.86511565708189 58.25961627592297 0.3521372291105688 58.61175350503353 57.9074790468124
0.7414214214214214 65.33113721481925 58.72562716518493 0.352070148190926 59.07769731337586 58.37355701699401
0.7423123123123123 65.8033556801708 59.19783191425478 0.3520018012304592 59.54983371548524 58.84583011302433
0.7432032032032032 66.28187268438947 59.67633206572232 0.351932195537516 60.02826426125984 59.32439987018481
0.7440940940940941 66.76679191561612 60.16123121665114 0.3518613389282912 60.51309255557943 59.80936987772284
0.744984984984985 67.2582191677606 60.65263506738386 0.3517892397453505 61.00442430712921 60.3008458276385
0.7458758758758759 67.75626239072268 61.15065147168492 0.3517159068767881 61.50236737856171 60.79893556480813
0.7467667667667668 68.26103174199619 61.65539048826346 0.3516413497760978 62.00703183803955 61.30374913848736
0.7476576576576577 68.77263963969727 62.16696443371821 0.3515655784827817 62.51853001220099 61.81539885523542
0.7485485485485486 69.29120081706415 62.68548793694985 0.3514886036436846 63.03697654059354 62.33399933330617
0.7494394394394395 69.81683237847123 63.21107799508611 0.351410436535104 63.56248843162122 62.85966755855101
0.7503303303303304 70.34965385700833 63.74385403096805 0.3513310890857533 64.0951851200538 63.3925229418823
0.7512212212212213 70.88978727367254 64.28393795224584 0.3512505739004918 64.63518852614632 63.93268737834534
0.7521121121121122 71.43735719822462 64.83145421213611 0.3511689042849964 65.1826231164211 64.48028530785112
0.753003003003003 71.99249081176316 65.38652987189317 0.3510860942712832 65.73761596616446 65.03544377762189
0.7538938938938939 72.55531797107081 65.94929466504885 0.3510021586441928 66.30029682369305 65.59829250640466
0.7547847847847848 73.12597127478968 66.51988106347811 0.3509171129688542 66.87079817644697 66.16896395050925
0.7556756756756756 73.70458613148519 67.09842434534876 0.3508309736191355 67.4492553189679 66.74759337172962
0.7565665665665665 74.29130082965884 67.68506266501652 0.3507437578071656 68.03580642282368 67.33431890720935
0.7574574574574574 74.88625660977341 68.27993712492771 0.3506554836139438 68.63059260854166 67.92928164131376
0.7583483483483483 75.48959773835595 68.88319184959627 0.3505661700210689 69.23375801961734 68.5326256795752
0.7592392392392392 76.10147158424689 69.49497406172162 0.3504758369436583 69.84544989866528 69.14449822477796
0.7601301301301301 76.72202869706477 70.11543416051802 0.3503845052644778 70.46581866578249 69.76504965525355
0.761021021021021 77.35142288796045 70.74472580232856 0.3502921968693586 71.09501799919792 70.3944336054592
0.7619119119119119 77.98981131273672 71.38300598359864 0.3501989346839021 71.73320491828254 71.03280704891473
0.7628028028028028 78.63735455740962 72.03043512628727 0.3501047427115923 72.38053986899887 71.68033038357568
0.7636936936936937 79.29421672629609 72.68717716579833 0.3500096460733063 73.03718681187163 72.33716751972503
0.7645845845845846 79.96056553270952 73.3533996415142 0.3499136710483145 73.70331331256251 73.00348597046589
0.7654754754754755 80.63657239235194 74.02927379002081 0.3498168451168132 74.37909063513763 73.67945694490399
0.7663663663663663 81.32241251949425 74.71497464111351 0.3497191970040658 75.06469383811758 74.36525544410945
0.7672572572572572 82.01826502603727 75.41068111667865 0.3496207567262102 75.76030187340486 75.06106035995244
0.7681481481481481 82.72431302355282 76.11657613254749 0.3495215556377688 76.46609768818526 75.76705457690973
0.769039039039039 83.44074372840547 76.83284670342456 0.3494216264809883 77.18226832990555 76.48342507694358
0.7699299299299299 84.16774857006057 77.55968405099551 0.3493210034370392 77.90900505443255 77.21036304755847
0.7708208208208208 84.90552330268859 78.29728371532235 0.3492197221791456 78.64650343750149 77.94806399314321
0.7717117117117117 85.65426812017817 79.04584566964193 0.3491178199277545 79.39496348956969 78.69672784971418
0.7726026026026026 86.41418777467726 79.80557443868216 0.3490153355078124 80.15458977418997 79.45655910317434
0.7734934934934935 87.18549169878389 80.57667922062141 0.3489123094082185 80.92559153002964 80.22776691121319
0.7743843843843844 87.96839413151442 81.35937401281537 0.3488087838435673 81.70818279665893 81.0105652289718
0.7752752752752753 88.76311424818141 82.1538777414256 0.3487048028182516 82.50258254424385 81.80517293860736
0.7761661661661662 89.56987629431929 82.96041439508507 0.3486004121930504 83.30901480727812 82.61181398289202
0.7770570570570571 90.38890972379895 83.77921316274437 0.3484956597542903 84.12770882249866 83.43071750299008
0.777947947947948 91.22044934128212 84.61050857584615 0.3483905952856521 84.9588991711318 84.2621179805605
0.7788388388388389 92.06473544916824 85.45454065498265 0.3482852706427954 85.80282592562544 85.10625538433986
0.7797297297297298 92.92201399919527 86.31155506119485 0.3481797398308766 86.65973480102573 85.96337532136397
0.7806206206206207 93.79253674886098 87.18180325208182 0.348074059085078 87.5298773111669 86.83372919299674
0.7815115115115115 94.67656142283927 88.06554264289161 0.3479682869543171 88.41351092984593 87.7175743559373
0.7824024024024024 95.57435187957049 88.96303677277554 0.347862484388194 89.31089925716373 88.61517428838735
0.7832932932932933 96.4861782832164 89.87455547639205 0.3477567148273987 90.22231219121944 89.52679876156465
0.7841841841841842 97.41231728117263 90.80037506105612 0.3476510442976464 91.14802610535376 90.45272401675847
0.7850750750750751 98.35305218734477 91.74077848963724 0.3475455415073616 92.08832403114459 91.39323294812988
0.7859659659659659 99.3086731713983 92.69605556941613 0.3474402779491972 93.04349584736534 92.34861529146693
0.7868568568568568 100.2794774542041 93.66650314712334 0.3473353280056363 94.01383847512898 93.31916781911769
0.7877477477477477 101.2657695097089 94.65242531038419 0.3472307690587529 94.99965607944294 94.30519454132543
0.7886386386386386 102.2678612734705 95.65413359581414 0.3471266816044087 96.00126027741855 95.30700691420974
0.7895295295295295 103.2860723581065 96.67194720400897 0.3470231493709962 97.01897035337997 96.32492405463798
0.7904204204204204 104.3207302759174 97.70619322169063 0.346920259442988 98.05311348113361 97.35927296224764
0.7913113113113113 105.3721706689534 98.75720685127914 0.3468181023894598 99.1040249536686 98.41038874888967
0.7922022022022022 106.4407375468085 99.82533164817083 0.3467167723978187 100.1720484205686 99.47861487577302
0.7930930930930931 107.5267835324347 100.9109197660166 0.3466163674129575 101.2575361334296 100.5643033986036
0.793983983983984 108.630670116284 102.0143322103058 0.3465169892821232 102.3608491995879 101.6678152210237
0.7948748748748748 109.752767919098 103.1359391005755 0.3464187439056257 103.4823578444811 102.7895203566698
0.7957657657657657 110.8934569636773 104.2761199415755 0.3463217413938423 104.6224416829693 103.9297982001816
0.7966566566566566 112.0531269559795 105.435263903739 0.3462260962305874 105.7814899999696 105.0890378075084
0.7975475475475475 113.2321775759102 106.6137701133173 0.3461319274432952 106.9599020407606 106.267638185874
0.7984384384384384 114.4310187781828 107.8120479525598 0.3460393587802234 108.15808731134 107.4660085937796
0.7993293293293293 115.6500711036446 109.0305173703296 0.3459485188950718 109.3764658892247 108.6845688514346
0.8002202202202202 116.8897660014814 110.2696092035705 0.3458595415392626 110.6154687451097 109.9237496620312
0.8011111111111111 118.1505461627315 111.5297655100503 0.3457725657623365 111.8755380758126 111.1839929442879
0.802002002002002 119.4328658655588 112.8114399128333 0.3456877361207061 113.157127648954 112.4657521767125
0.8028928928928929 120.7371913327551 114.1150979569473 0.3456052028953495 114.4607031598427 113.7694927540519
0.8037837837837838 122.0640011019645 115.4412174787371 0.3455251223185802 115.7867426010556 115.0956923564185
0.8046746746746747 123.4137864091388 116.7902889884136 0.3454476568106212 117.1357366452242 116.444841331603
0.8055655655655656 124.7870515857655 118.1628160663365 0.3453729752261528 118.5081890415627 117.8174430911104
0.8064564564564565 126.1843144704245 119.5593157735851 0.3453012531115698 119.9046170266966 119.2140145204735
0.8073473473473474 127.6061068352629 120.9803190774055 0.3452326729732257 121.3255517503787 120.6350864044322
0.8082382382382383 129.0529748279988 122.4263712921428 0.3451674245573301 122.7715387167001 122.0812038675855
0.8091291291291292 130.5254794300964 123.8980325362985 0.3451057051419898 124.2431382414405 123.5529268311565
0.81002002002002 132.024196931783 125.3958782063813 0.3450477198420087 125.7409259262233 125.0508304865393
0.8109109109109109 133.5497194246095 126.9204994682512 0.3449936819270298 127.2654931501783 126.5755057863242
0.8118018018018018 135.10265531229 128.4725037666888 0.3449438131536776 128.8174475798425 128.1275599535351
0.8126926926926927 136.6836298405879 130.0525153539573 0.3448983441123964 130.3974136980697 129.7076170098449
0.8135835835835836 138.2932856470565 131.661175838159 0.3448575145896847 132.0060333527487 131.3163183235693
0.8144744744744745 139.9322833314751 133.2991447522273 0.3448215739464807 133.6439663261738 132.9543231782808
0.8153653653653654 141.6013020478649 134.967100144435 0.3447907815135154 135.3118909259485 134.6223093629215
0.8162562562562562 143.3010401190121 136.6657391913412 0.3447654070044647 137.0105045983456 136.3209737843367
0.8171471471471471 145.0322156744663 138.3957788341444 0.3447457309477738 138.7405245650922 138.0510331031966
0.818038038038038 146.7955673130312 140.1579564394552 0.3447320451381292 140.5026884845933 139.8132243943171
0.8189289289289289 148.5918547908171 141.95303048555 0.3447246531085331 142.2977551386585 141.6083058324415
0.8198198198198198 150.421859735969 143.7817812752233 0.344723870624055 144.1265051458473 143.4370574045992
0.8207107107107107 152.286386391248 145.6450116764044 0.3447300261983391 145.9897417026028 145.3002816502061
0.8216016016016016 154.1862623856928 147.5435478917681 0.344743461634078 147.8882913534022 147.198804430134
0.8224924924924925 156.1223395366569 149.4782402586232 0.3447645325886385 149.8230047912118 149.1334757260346
0.8233833833833833 158.0954946835736 151.4499640804343 0.3447936091661632 151.7947576896005 151.1051704712682
0.8242742742742742 160.1066305548763 153.4596204913917 0.3448310765375852 153.8044515679293 153.1147894148541
0.8251651651651651 162.1566766695661 155.508137355523 0.3448773355899356 155.8530146911129 155.163260019933
0.826056056056056 164.2465902750014 157.5964702019078 0.3449328036065397 157.9414030055144 157.2515373983013
0.8269469469469469 166.3773573225549 159.7256031976447 0.3449979149797154 160.0706011126244 159.3806052826649
0.8278378378378378 168.5499934828783 161.8965501602943 0.3450731219578046 162.2416232822521 161.5514770383365
0.8287287287287287 170.7655452025927 164.1103556116196 0.3451588954281937 164.4555145070478 163.7651967161914
0.8296196196196196 173.0250908043292 166.3680958745316 0.3452557257384769 166.71335160027 166.0228401487931
0.8305105105105105 175.3297416321288 168.6708802152519 0.3453641235577154 169.0162443388096 168.3255160916942
0.8314014014014014 177.6806432443315 171.0198520328055 0.345484620779951 171.3653366535854 170.6743674120255
0.8322922922922923 180.0789766561827 173.4161900980693 0.34561777147247 173.7618078695417 173.0705723265968
0.8331831831831832 182.5259596345097 175.8611098447192 0.3457641528710712 176.2068739975903 175.5153456918481
0.8340740740740741 185.0228480469446 178.3558647145416 0.3459243664251141 178.7017890809667 178.0099403481165
0.834964964964965 187.5709372682993 180.9017475597069 0.3460990388950965 181.247846598602 180.5556485208118
0.8358558558558559 190.1715636468407 183.5000921047418 0.3462888235056286 183.8463809282474 183.1538032812362
0.8367467467467468 192.8261060333593 186.1522744710841 0.346494401157072 186.4987688722412 185.805780069927
0.8376376376376377 195.5359873760847 188.8597147672598 0.3467164816991001 189.2064312489589 188.5129982855607
0.8385285285285285 198.3026763846629 191.6238787478868 0.3469558052696888 191.9708345531565 191.2769229426171
0.8394194194194194 201.12768926659 194.4462795448888 0.347213143703418 194.7934926885922 194.0990664011854
0.8403103103103103 204.0125915396829 197.3284794744804 0.3474893020129771 197.6759687764933 196.9809901724674
0.8412012012012012 206.9589999243654 200.2720919236935 0.3477851199482065 200.6198770436417 199.9243068037453
0.8420920920920921 209.9685843197549 203.2787833204128 0.3481014736371114 203.6268847940499 202.9306818467757
0.842982982982983 213.0430698677673 206.3502751911196 0.3484392773138418 206.6987144684334 206.0018359138057
0.8438738738738739 216.1842391096843 209.4883463107722 0.3487994851385437 209.8371457959107 209.1395468256336
0.8447647647647648 219.3939342398851 212.6948349495088 0.3491830931147028 213.0440180426235 212.3456518563941
0.8456556556556557 222.6740594617127 215.9716412211199 0.3495911411098022 216.3212323622297 215.62205008001
0.8465465465465465 226.026583450724 219.3207295385199 0.3500247149853405 219.6707542535052 218.9707048235345
0.8474374374374374 229.4535419308863 222.7441311817597 0.3504849488429119 223.0946161306026 222.3936462329168
0.8483283283283283 232.9570403695879 226.2439469844238 0.3509730273934273 226.5949200118172 225.8929739570303
0.8492192192192192 236.5392567976931 229.8223501446151 0.3514901884568002 230.1738403330719 229.4708599561583
0.8501101101101101 240.2024447612216 233.481589167085 0.3520377256002034 233.8336268926853 233.1295514414848
0.851001001001001 243.9489364116258 237.2239909434521 0.3526169909233268 237.5766079343755 236.8713739525288
0.8518918918918919 247.7811457420578 241.0519639778672 0.3532293979997331 241.405193375867 240.6987345798675
0.8527827827827827 251.7015719774503 244.968001765926 0.3538764249839765 245.32187819091 244.6141253409421
0.8536736736736736 255.7128031267132 248.9746863350883 0.3545596178946772 249.329245952983 248.6201267171937
0.8545645645645645 259.8175197058492 253.0746919553753 0.3552805940847221 253.42997254946 252.7194113612906
0.8554554554554554 264.0184986413205 257.2707890296378 0.3560410459100332 257.6268300755478 256.9147479837278
0.8563463463463463 268.3186173635789 261.5658481732642 0.3568427446097291 261.9226909178739 261.2090054286545
0.8572372372372372 272.7208581012763 265.9628444938058 0.3576875444106125 266.3205320382165 265.6051569493952
0.8581281281281281 277.2283123873253 270.464862081636 0.3585773868704694 270.8234394685065 270.1062846947655
0.859019019019019 281.8441857886792 275.0750987234689 0.3595143054752559 275.4346130289442 274.7155844179936
0.8599099099099099 286.5718028724443 279.796870851291 0.3605004305062291 280.1573712817972 279.4363704207847
0.8608008008008008 291.4146124217305 284.6336187400586 0.3615379941943804 284.995156734253 284.2720807458642
0.8616916916916917 296.3761929155079 289.5889119683672 0.362629336180491 289.9515413045477 289.2262826321867
0.8625825825825826 301.4602582876402 294.666455157194 0.3637769093004686 295.0302320664944 294.3026782478935
0.8634734734734735 306.6706639812507 299.8700940028072 0.3649832857169098 300.2350772885241 299.5051107170903
0.8643643643643644 312.0114133156219 305.2038216209594 0.3662511634190415 305.5700727843785 304.8375704575404
0.8652552552552553 317.4866641839491 310.6717852206144 0.3675833731152481 311.0393685937296 310.3042018474992
0.8661461461461462 323.1007361014835 316.2782931266473 0.3689828855431316 316.6472760121904 315.9093102411042
0.8670370370370371 328.8581176248771 322.0278221722493 0.3704528192246683 322.398274991474 321.6573693530246
0.8679279279279279 334.7634741649441 327.9250254831426 0.3719964486951338 328.2970219318377 327.5530290344474
0.8688188188188188 340.8216562165325 333.9747406772026 0.3736172132367747 334.3483578904394 333.6011234639658
0.8697097097097097 347.0377080308039 340.1819985046669 0.37531872615031 340.5573172308172 339.8066797785166
0.8706006006006006 353.4168767569448 346.5520319558334 0.3771047845992953 346.9291367404327 346.1749271712341
0.8714914914914915 359.9646220821706 353.0902858649791 0.3789793800650566 353.4692652450442 352.7113064849141
0.8723823823823824 366.686626400888 359.8024270412293 0.3809467094523151 360.1833737506816 359.421480331777
0.8732732732732733 373.5888055460182 366.6943549592194 0.3830111868882267 367.0773661461076 366.3113437723312
0.8741641641641642 380.6773201177904 373.7722130447046 0.3851774562610022 374.1573905009656 373.3870355884437
0.8750550550550551 387.9585874478071 381.0424005927455 0.38745040454631 381.4298509972919 380.6549501881992
0.875945945945946 395.4392942388637 388.5115853587571 0.3898351759747059 388.9014205347318 388.1217501827824
0.8768368368368368 403.1264099238923 396.1867168655995 0.3923371870949943 396.5790540526945 395.7943796785045
0.8777277277277277 411.0272007905424 404.0750404729963 0.3949621427941177 404.4700026157904 403.6800783302022
0.8786186186186186 419.1492449212489 412.1841122589038 0.3977160533370072 412.5818283122409 411.7863962055668
0.8795095095095095 427.5004480023225 420.5218147661112 0.4006052524951886 420.9224200186064 420.121209513616
0.8804004004004004 436.089060059511 429.0963736712469 0.4036364168373133 429.5000100880841 428.6927372544096
0.8812912912912912 444.9236931817472 437.9163754376125 0.4068165862605301 438.323192023873 437.509558851352
0.8821821821821821 454.0133402994201 446.9907860178687 0.4101531858464906 447.4009392037152 446.5806328320222
0.883073073073073 463.3673950884948 456.3289706775475 0.4136540491332244 456.7426247266808 455.9153166284143
0.8839639639639639 472.9956730772224 465.9407150157701 0.4173274428998268 466.35804245867 465.5233875728703
0.8848548548548548 482.9084340380552 475.8362472653739 0.4211820935680191 476.2574293589419 475.4150651718059
0.8857457457457457 493.116405753745 486.0262619610059 0.4252272153343214 486.4514891763402 485.6010347456716
0.8866366366366366 503.6308092535238 496.5219450705991 0.4294725401528802 496.9514176107519 496.0924725304462
0.8875275275275275 514.463385622773 507.335000693136 0.4339283497004759 507.7689290428364 506.9010723434355
0.8884184184184184 525.626424497754 518.4776794337189 0.4386055094645857 518.9162849431834 518.0390739242544
0.8893093093093093 537.1327943658539 529.9628085757997 0.4435155051071494 530.4063240809069 529.5192930706926
0.8902002002002002 548.9959748014653 541.8038241800419 0.4486704812692121 542.2524946613112 541.3551536987727
0.8910910910910911 561.2300907781533 554.0148052497553 0.4540832829953066 554.4688885327506 553.5607219667601
0.891981981981982 573.8499492092258 566.6105101142615 0.4597674999715223 567.0702776142331 566.1507426142899
0.8928728728728729 586.8710778813524 579.6064151939913 0.465737513788327 580.0721527077797 579.140677680203
0.8937637637637638 600.3097669595252 593.018756324709 0.4720085484567387 593.4907648731657 592.5467477762522
0.8946546546546547 614.1831132565837 606.8645728330862 0.4785967244279145 607.3431695575141 606.3859761086583
0.8955455455455456 628.5090674768179 621.1617545720736 0.4855191163874542 621.647273688461 620.6762354556862
0.8964364364364364 643.3064846610159 635.9290921422546 0.49279381512141 636.421885957376 635.4362983271332
0.8973273273273273 658.595178079833 651.1863305447771 0.5004399937776101 651.6867705385547 650.6858905509995
0.8982182182182182 674.3959768437534 666.9542265327389 0.5084779788768903 667.4627045116157 666.445748553862
0.8991091091091091 690.7307875213542 683.2546099512044 0.5169293264613652 683.7715392776657 682.7376806247431
0.9 707.6226600833163 700.1104493816296 0.5258169038047378 700.6362662854343 699.5846324778248
0.90002002002002 708.0088380445908 700.613906095614 0.4678092304365292 701.0817153260505 700.1460968651775
0.9009109109109109 725.4953885767865 718.0780455087181 0.4705638082023038 718.5486093169204 717.6074817005158
0.9018018018018018 743.5894083246109 736.1489971260535 0.4733798661195023 736.622376992173 735.6756172599339
0.9026926926926927 762.3178535426327 754.8536940420058 0.4762593097906474 755.3299533517965 754.3774347322152
0.9035835835835836 781.7091403466376 774.2205282068354 0.4792041227630034 774.6997323295984 773.7413240840724
0.9044744744744745 801.7932382908272 794.2794439511506 0.4822163704727562 794.7616603216234 793.7972275806778
0.9053653653653654 822.6017708904876 815.0620384525707 0.48529820442732 815.547336656998 814.5767402481434
0.9062562562562563 844.1681236772289 836.6016697314622 0.4884518666428425 837.090121598105 836.1132178648193
0.9071471471471472 866.5275604297075 858.9335728183999 0.4916796943548412 859.4252525127547 858.441893124045
0.9080380380380381 889.7173482844216 882.0949847976758 0.4949841250217584 882.5899689226976 881.600000672654
0.908928928928929 913.7768924994813 906.125279499445 0.4983677016425725 906.6236472010876 905.6269117978024
0.9098198198198199 938.747881719875 931.0661126887245 0.5018330784113721 931.5679457671358 930.5642796103132


==> plot_data/thermal_epsilon_mc_comparison.dat <==
z MC_Mean MC_Std MC_Mean_plus_Std MC_Mean_minus_Std
0.1 619.9595951115875 52.02853423332137 671.9881293449089 567.9310608782662
0.125 323.5949978643595 50.43272773637258 374.027725600732 273.1622701279869
0.15 195.5017401644523 48.19311671735704 243.6948568818093 147.3086234470952
0.175 130.9662617287365 46.33262564905114 177.2988873777877 84.63363607968536
0.2 93.24809654211066 44.77774205827192 138.0258386003826 48.47035448383874
0.225 70.92447908643257 48.09384105217471 119.0183201386073 22.83063803425786
0.25 53.88183694655072 46.89189358490307 100.7737305314538 6.989943361647647
0.275 41.70363062087966 45.66386185324158 87.36749247412124 -3.960231232361927
0.3 34.92389653597422 44.70612302565143 79.63001956162564 -9.782226489677214
0.325 31.20591436444798 45.0668981813272 76.2728125457752 -13.86098381687922
0.35 27.27731398881742 47.14688173481201 74.42419572362944 -19.86956774599459
0.375 29.08326530295201 47.69735104532662 76.78061634827864 -18.61408574237461
0.4 23.47120448235216 46.16774876363029 69.63895324598244 -22.69654428127813
0.425 18.12304298051322 46.95671561722642 65.07975859773964 -28.83367263671321
0.45 17.99282913444998 46.07000223250171 64.0628313669517 -28.07717309805173
0.475 16.96377959249313 48.88934205855502 65.85312165104816 -31.92556246606189
0.5 16.37863413853428 68.11811077762982 84.4967449161641 -51.73947663909554
0.525 16.96377959249313 48.88934205855502 65.85312165104816 -31.92556246606189
0.55 17.99282913444998 46.07000223250171 64.0628313669517 -28.07717309805173
0.575 18.12304298051322 46.95671561722642 65.07975859773964 -28.83367263671321
0.6 23.47120448235216 46.16774876363029 69.63895324598244 -22.69654428127813
0.625 29.08326530295201 47.69735104532662 76.78061634827864 -18.61408574237461
0.65 27.27731398881742 47.14688173481201 74.42419572362944 -19.86956774599459
0.675 31.20591436444798 45.0668981813272 76.2728125457752 -13.86098381687922
0.7 34.92389653597422 44.70612302565143 79.63001956162564 -9.782226489677214
0.725 41.70363062087966 45.66386185324158 87.36749247412124 -3.960231232361927
0.75 53.88183694655072 46.89189358490307 100.7737305314538 6.989943361647647
0.775 70.92447908643257 48.09384105217471 119.0183201386073 22.83063803425786
0.8 93.24809654211066 44.77774205827192 138.0258386003826 48.47035448383874
0.825 130.9662617287365 46.33262564905114 177.2988873777877 84.63363607968536
0.85 195.5017401644523 48.19311671735704 243.6948568818093 147.3086234470952
0.875 323.5949978643595 50.43272773637258 374.027725600732 273.1622701279869
0.9 619.9595951115875 52.02853423332137 671.9881293449089 567.9310608782662


==> plot_data/thermal_sigma_ensemble_comparison.dat <==
z Exact Mean Std Mean_plus_Std Mean_minus_Std
0.09018018018018018 12.42242242286579 12.42330489311099 0.000225304029911701 12.4235301971409 12.42307958908108
0.09107107107107107 12.30125253229369 12.30229779353929 0.0002302986588796569 12.30252809219816 12.30206749488041
0.09196196196196195 12.18249841318848 12.18370667961751 0.0002353135560956239 12.1839419931736 12.18347136606141
0.09285285285285284 12.06608971547982 12.06746118775761 0.0002403481884619181 12.06770153594607 12.06722083956915
0.09374374374374374 11.95195878877267 11.95349365436828 0.0002454020430511408 11.95373905641133 11.95324825232523
0.09463463463463463 11.84004055432197 11.84173898783753 0.0002504746256650832 11.84198946246319 11.84148851321186
0.09552552552552553 11.73027238424338 11.7321345477221 0.0002555654595307744 11.73239011318164 11.73187898226257
0.09641641641641641 11.62259398745108 11.62462003067489 0.000260674084116089 11.62488070475901 11.62435935659078
0.0973073073073073 11.5169473018896 11.51913736267639 0.0002658000540521791 11.51940316273044 11.51887156262234
0.09819819819819819 11.41327639268378 11.41563059716798 0.0002709429381544831 11.41590154010614 11.41535965422983
0.09908908908908909 11.31152735580686 11.3140458187134 0.000276102318524793 11.31432192103193 11.31376971639488
0.09997997997997997 11.2116482269316 11.21433105184208 0.0002812777897362008 11.21461232963182 11.21404977405235
0.1008708708708709 11.1135888951405 11.11643617475216 0.0002864689580813505 11.11672264371024 11.11614970579408
0.1017617617617618 11.01730102119932 11.02031283757399 0.0002916754408851131 11.02060451301487 11.02002116213311
0.1026526526526527 10.92273796010505 10.92591438491552 0.0002968968658740837 10.9262112817814 10.92561748804965
0.1035435435435435 10.82985468766638 10.83319578243043 0.0003021328705927322 10.83349791530102 10.83289364955983
0.1044344344344344 10.73860773085843 10.74211354716753 0.0003073831018696105 10.7424209302694 10.74180616406566
0.1053253253253253 10.6489551017321 10.65262568147645 0.0003126472153220487 10.65293832869177 10.65231303426113
0.1062162162162162 10.560856234676 10.56469161025957 0.0003179248748963328 10.56500953513446 10.56437368538467
0.1071071071071071 10.47427192682311 10.47827212137467 0.0003232157524468147 10.47859533712712 10.47794890562222
0.107997997997998 10.38916428142518 10.39332930900508 0.0003285195273408488 10.39365782853242 10.39300078947774
0.1088888888888889 10.30549665403011 10.30982651982672 0.0003338358860936001 10.31016035571282 10.30949268394063
0.1097797797797798 10.22323360128931 10.22772830181237 0.0003391645220298727 10.2280674663344 10.22738913729034
0.1106706706706707 10.14234083225455 10.14700035552348 0.000344505134966315 10.14734486065845 10.14665585038851
0.1115615615615616 10.06278516201829 10.06760948775022 0.0003498574309181505 10.06795934518114 10.0672596303193
0.1124524524524524 9.984534467587707 9.989523567368467 0.0003552211218218732 9.989878788490289 9.989168346246645
0.1133433433433433 9.907557645826031 9.912711483291316 0.0003605959252796904 9.913072079216596 9.912350887366037
0.1142342342342342 9.831824573406109 9.837143104400207 0.0003659815643171057 9.837509085964523 9.83677712283589
0.1151251251251251 9.757306068593067 9.762789241347678 0.0003713777671578185 9.763160619114835 9.76241786358052
0.116016016016016 9.683973854850819 9.68962161013096 0.000376784267011645 9.689998394397971 9.689244825863948
0.1169069069069069 9.611800526070169 9.617612797341092 0.0003822008018753925 9.617994998142967 9.617230596539217
0.1177977977977978 9.540759513425172 9.546736226998618 0.0003876271143459939 9.547123854112964 9.546348599884272
0.1186886886886887 9.470825053707401 9.476966128892053 0.0003930629514429037 9.477359191843496 9.476573065940611
0.1195795795795796 9.401972159095877 9.408277508340278 0.0003985080644439663 9.408676016404723 9.407879000275834
0.1204704704704705 9.334176588267795 9.340646117304805 0.000403962208727214 9.341050079513533 9.340242155096078
0.1213613613613614 9.267414818801925 9.274048426782143 0.0004094251436229168 9.274457851925765 9.27363900163852
0.1222522522522522 9.201664020782303 9.208461600410747 0.0004148966322749594 9.208876497043022 9.208046703778471
0.1231431431431431 9.136902031565128 9.14386346923059 0.0004203764415063893 9.144283845672096 9.143443092789084
0.124034034034034 9.073107331634688 9.080232507537158 0.0004258643416959978 9.080658371878854 9.079806643195461
0.1249249249249249 9.010259021498385 9.017547809774957 0.0004313601066576468 9.017979169881615 9.017116449668299
0.1258158158158158 8.948336799572388 8.955789068418751 0.0004368635135288446 8.956225931932281 8.955352204905221
0.1267067067067067 8.887320941009619 8.894936552793631 0.0004423743426627106 8.895378927136294 8.894494178450968
0.1275975975975976 8.827192277403199 8.834971088787794 0.0004478923775264048 8.83541898116532 8.834523196410268
0.1284884884884885 8.767932177363292 8.775874039414525 0.0004534174046036918 8.776327456819129 8.775420622009921
0.1293793793793794 8.70952252788328 8.71762728618218 0.0004589492133039756 8.718086235395484 8.717168336968877
0.1302702702702703 8.651945716481308 8.660213211233311 0.0004644875958728267 8.660677698829183 8.659748723637438
0.1311611611611612 8.595184614079628 8.603614680216189 0.0004700323473092061 8.604084712563498 8.603144647868881
0.1320520520520521 8.539222558570827 8.54781502585395 0.0004755832652848604 8.548290609119235 8.547339442588665
0.132942942942943 8.484043339055745 8.49279803217841 0.00048114015006828 8.493279172328478 8.492316892028342
0.1338338338338338 8.429631180713045 8.438547919397548 0.0004867028044510433 8.439034622202 8.438061216593097
0.1347247247247247 8.375970730274517 8.385049329367002 0.0004922710336787009 8.38554160040068 8.384557058333323
0.1356156156156156 8.323047042070513 8.332287311637826 0.0004978446453834962 8.33278515628321 8.331789466992442
0.1365065065065065 8.270845564635948 8.280247310053904 0.0005034234495203366 8.280750733503424 8.279743886604383
0.1373973973973974 8.219352127828799 8.228915149874055 0.0005090072583053042 8.22942415713236 8.22840614261575
0.1382882882882883 8.168552930458603 8.178277025394962 0.0005145958861575829 8.178791621281119 8.177762429508805
0.1391791791791792 8.118434528391397 8.128319488052377 0.0005201891496415789 8.128839677202018 8.127799298902735
0.1400700700700701 8.06898382309906 8.079029434979306 0.0005257868674140035 8.07955522184672 8.078503648111893
0.140960960960961 8.020188050669312 8.030394098000649 0.0005313888601714356 8.03092548686082 8.029862709140478
0.1418518518518519 7.972034771213515 7.982401033045195 0.0005369949505998274 7.982938027995795 7.981864038094596
0.1427427427427428 7.924511858675857 7.93503810995657 0.0005426049633266913 7.935580714919896 7.934495504993243
0.1436336336336336 7.877607491031064 7.888293502685682 0.0005482187248748915 7.888841721410556 7.887745283960807
0.1445245245245245 7.831310140852523 7.84215567984817 0.0005538360636174787 7.842709515911787 7.841601843784552
0.1454154154154154 7.785608566197567 7.796613395631175 0.0005594568097358452 7.797172852440911 7.796053938821439
0.1463063063063063 7.740491801876516 7.751655681034278 0.0005650807951768145 7.752220761829455 7.751090600239102
0.1471971971971972 7.69594915099389 7.707271835430615 0.0005707078536140009 7.707842543284229 7.706701127577001
0.1480880880880881 7.651970176834467 7.663451418434419 0.0005763378204082769 7.664027756254828 7.66287508061401
0.148978978978979 7.608544695006003 7.620184242062197 0.0005819705325714759 7.620766212594768 7.619602271529626
0.1498698698698699 7.565662765909444 7.57746036317524 0.0005876058287300518 7.578047969003969 7.57687275734651
0.1507607607607608 7.523314687425909 7.53527007619174 0.0005932435490901369 7.53586331974083 7.534676832642649
0.1516516516516516 7.481490987908103 7.49360390605742 0.0005988835354043006 7.494202789592824 7.493005022522016
0.1525425425425425 7.440182419388272 7.452452601464002 0.0006045256309394889 7.453057127094942 7.451848075833063
0.1534334334334334 7.399379951041851 7.411807128305379 0.0006101696804450818 7.412417297985824 7.411196958624934
0.1543243243243243 7.359074762870932 7.371658663361951 0.0006158155301227314 7.372274478892074 7.371042847831829
0.1552152152152152 7.319258239609951 7.331998588203732 0.0006214630275970367 7.332620051231329 7.331377125176134
0.1561061061061061 7.279921964834521 7.292818483303572 0.0006271120218871901 7.293445595325459 7.292191371281684
0.156996996996997 7.241057715287496 7.254110122352059 0.0006327623633792397 7.254742884715438 7.25347735998868
0.1578878878878879 7.202657455381022 7.215865466766115 0.0006384139037995126 7.216503880669914 7.215227052862315
0.1587787787787788 7.164713331892429 7.178076660383603 0.0006440664961889277 7.178720726879792 7.177432593887414
0.1596696696696697 7.12721766884259 7.140736024336641 0.0006497199948771617 7.141385744331518 7.140086304341764
0.1605605605605606 7.090162962538045 7.103836052096713 0.0006553742554590503 7.104491426352172 7.103180677841254
0.1614514514514515 7.053541876785921 7.067369404684854 0.0006610291347707056 7.068030433819625 7.066708375550083
0.1623423423423423 7.017347238260697 7.031328906040468 0.0006666844908662778 7.031995590531334 7.030662221549601
0.1632332332332332 6.981572032030229 6.995707538542844 0.0006723401829962488 6.996379878725841 6.995035198359848
0.1641241241241241 6.946209397220166 6.960498438679423 0.0006779960715851626 6.961176434751008 6.959820442607838
0.165015015015015 6.91125262282555 6.925694892855218 0.0006836520182108214 6.926378544873429 6.925011240837008
0.1659059059059059 6.876695143661976 6.891290333338199 0.0006893078855840507 6.891979641223783 6.890601025452615
0.1667967967967968 6.842530536434403 6.857278334335347 0.0006949635375283578 6.857973297872875 6.856583370797819
0.1676876876876877 6.808752515949315 6.823652608194628 0.0007006188389611385 6.82435322703359 6.822951989355666
0.1685785785785786 6.775354931430307 6.790407001728169 0.0007062736558745197 6.791113275384044 6.789700728072294
0.1694694694694695 6.742331762964632 6.7575354926521 0.0007119278553167621 6.758247420507417 6.756823564796783
0.1703603603603604 6.709677118051836 6.725032186138828 0.0007175813053752288 6.725749767444204 6.724314604833453
0.1712512512512513 6.67738522826734 6.692891311477657 0.0007232338751580173 6.693614545352816 6.692168077602499
0.1721421421421422 6.645450446030814 6.661107218839653 0.0007288854347783203 6.661836104274432 6.660378333404875
0.1730330330330331 6.613867241464561 6.629674376143211 0.0007345358553367063 6.630408911998548 6.628939840287875
0.1739239239239239 6.582630199368232 6.598587366016471 0.0007401850089056597 6.599327551025376 6.597847181007565
0.1748148148148148 6.551734016263069 6.567840882853244 0.0007458327685140744 6.568586715621758 6.56709505008473
0.1757057057057057 6.521173497547267 6.537429729959094 0.0007514790081318489 6.538181208967226 6.536678250950962
0.1765965965965966 6.490943554727359 6.507348816784321 0.0007571236026549264 6.508105940386976 6.506591693181665
0.1774874874874875 6.461039202733026 6.477593156240801 0.0007627664278906526 6.478355922668692 6.47683038981291
0.1783783783783784 6.431455557325698 6.448157862099814 0.0007684073605444211 6.448926269460358 6.44738945473927
0.1792692692692693 6.402187832552045 6.419038146467864 0.0007740462782047878 6.419812192746069 6.418264100189659
0.1801601601601602 6.373231338324508 6.390229317337954 0.0007796830593308604 6.391009000397284 6.389449634278623
0.1810510510510511 6.344581478030179 6.36172677621357 0.0007853175832386038 6.362512093796808 6.360941458630331
0.1819419419419419 6.316233746221556 6.333526015802934 0.0007909497300884348 6.334316965533023 6.332735066072845
0.1828328328328328 6.288183726391566 6.305622617781106 0.0007965793808724921 6.306419197161978 6.304826038400233
0.1837237237237237 6.260427088795055 6.278012250617621 0.000802206417402023 6.278814457035023 6.27721004420022
0.1846146146146146 6.232959588336108 6.250690667467399 0.0008078307222965333 6.251498498189695 6.249882836745103
0.1855055055055055 6.20577706253485 6.223653704122874 0.000813452178970641 6.224467156301845 6.222840251943904
0.1863963963963964 6.17887542951884 6.196897277025183 0.0008190706716236327 6.197716347696807 6.196078206353559
0.1872872872872873 6.152250686111948 6.170417381332498 0.0008246860852283324 6.171242067417726 6.169592695247269
0.1881781781781782 6.125898905946251 6.144210089043586 0.000830298305519466 6.145040387349106 6.143379790738067
0.1890690690690691 6.099816237641782 6.118271547174796 0.0008359072189839311 6.11910745439378 6.117435639955812
0.18995995995996 6.073998903036546 6.092597975988594 0.0008415127128494932 6.093439488701444 6.091756463275745
0.1908508508508509 6.048443195467854 6.067185667272141 0.0008471146750750493 6.068032781947216 6.066338552597066
0.1917417417417417 6.02314547809781 6.042030982664081 0.0008527129943407345 6.042883695658422 6.04117826966974
0.1926326326326326 5.998102182281052 6.017130352028127 0.000858307560037916 6.017988659588165 6.016272044468089
0.1935235235235235 5.973309805995243 5.992480271871826 0.000863898262259536 5.993344170134086 5.991616373609566
0.1944144144144144 5.948764912298465 5.968077303809098 0.0008694849917912497 5.968946788800889 5.967207818817307
0.1953053053053053 5.924464127831804 5.943918073065127 0.0008750676401016257 5.944793140705229 5.943043005425026
0.1961961961961962 5.900404141374004 5.91999926702228 0.0008806460993337894 5.920879913121613 5.919118620922946
0.1970870870870871 5.87658170241167 5.896317633805638 0.0008862202622959591 5.897203854067934 5.895431413543342
0.197977977977978 5.852993619787867 5.872869980907092 0.0008917900224537211 5.873761770929546 5.871978190884638
0.1988688688688689 5.829636760337081 5.849653173846571 0.000897355273920773 5.850550529120492 5.84875581857265
0.1997597597597598 5.806508047606698 5.826664134869354 0.0009029159114513028 5.827567050780806 5.825761218957902
0.2006506506506507 5.78360446056675 5.803899841678337 0.000908471830431427 5.804808313508769 5.802991369847906
0.2015415415415416 5.760923032403376 5.781357326200133 0.0009140229268715451 5.782271349127005 5.780443303273262
0.2024324324324324 5.738460849287875 5.759033673383964 0.0009195690973986111 5.759953242481362 5.758114104286566
0.2033233233233233 5.716215049235721 5.736926020032342 0.0009251102392483218 5.73785113027159 5.736000909793093
0.2042142142142142 5.694182820948726 5.715031553662568 0.0009306462502578866 5.715962199912826 5.71410090741231
0.2051051051051051 5.672361402715033 5.693347511398096 0.0009361770288583687 5.694283688426955 5.692411334369238
0.205995995995996 5.650748081329951 5.671871178888872 0.0009417024740680944 5.67281288136294 5.670929476414804
0.2068868868868869 5.629340191042004 5.650599889259712 0.000947222485484968 5.651547111745197 5.649652666774227
0.2077777777777778 5.608135112527087 5.629531022085965 0.000952736963279989 5.630483759049245 5.628578285122686
0.2086686686686687 5.587130271903838 5.608662002395595 0.0009582458081906162 5.609620248203785 5.607703756587404
0.2095595595595596 5.566323139740277 5.587990299696811 0.000963748921513674 5.588954048618325 5.587026550775297
0.2104504504504505 5.545711230126443 5.567513427030682 0.000969246205098984 5.568482673235781 5.566544180825582
0.2113413413413414 5.52529209973698 5.547228940047773 0.0009747375613433851 5.548203677609117 5.54625420248643
0.2122322322322322 5.505063346944866 5.527134436108255 0.0009802228931839786 5.528114659001439 5.52615421321507
0.2131231231231231 5.485022610924844 5.507227553404699 0.0009857021040923766 5.508213255508791 5.506241851300607
0.214014014014014 5.465167570827951 5.487505970106977 0.0009911750980679339 5.488497145205045 5.48651479500891
0.2149049049049049 5.445495944916814 5.46796740352853 0.0009966417796329825 5.468964045308163 5.466970761748898
0.2157957957957958 5.426005489775747 5.448609609313468 0.001002102053826116 5.449611711367295 5.447607507259642
0.2166866866866867 5.40669399950793 5.429430380643821 0.001007555826196559 5.430437936470017 5.428422824817625
0.2175775775775776 5.387559304959396 5.410427547466454 0.001013003002798998 5.411440550469253 5.409414544463655
0.2184684684684685 5.368599272977875 5.391598975738965 0.001018443490187709 5.392617419229153 5.390580532248777
0.2193593593593594 5.349811805670186 5.372942566694149 0.001023877195411306 5.37396644388956 5.371918689498737
0.2202502502502502 5.331194839676172 5.354456256122386 0.001029304026007463 5.355485560148394 5.353426952096378
0.2211411411411411 5.31274634548587 5.336138013671525 0.001034723889997442 5.337172737561523 5.335103289781528
0.222032032032032 5.294464326743885 5.31798584216375 0.001040136695881384 5.319025978859631 5.316945705467869
0.2229229229229229 5.276346819588206 5.299997776928899 0.001045542352632706 5.301043319281532 5.298952234576267
0.2238138138138138 5.258391892001562 5.282171885153857 0.001050940769693847 5.28322282592355 5.281120944384163
0.2247047047047047 5.2405976431683 5.264506265247544 0.001056331856970961 5.265562597104515 5.263449933390572
0.2255955955955956 5.222962202864103 5.246999046220983 0.001061715524828917 5.248060761745812 5.245937330696155
0.2264864864864865 5.205483730849892 5.229648387082221 0.001067091684087375 5.230715478766309 5.228581295398134
0.2273773773773774 5.188160416270613 5.212452476245463 0.001072460246015495 5.213524936491479 5.211380015999448
0.2282682682682683 5.170990477096829 5.195409530954204 0.001077821122327521 5.196487352076532 5.194331709831876
0.2291591591591592 5.153972159542377 5.178517796717911 0.001083174225178522 5.179600970943089 5.177434622492732
0.2300500500500501 5.13710373752874 5.161775546761861 0.001088519467160005 5.162864066229021 5.160687027294701
0.2309409409409409 5.120383512139668 5.145181081489832 0.001093856761295312 5.146274938251127 5.144087224728536
0.2318318318318318 5.103809811102501 5.128732727959258 0.001099186021035667 5.129831913980293 5.127633541938222
0.2327227227227227 5.087380988271555 5.112428839368548 0.001104507160256021 5.113533346528803 5.111324332208292
0.2336136136136136 5.071095423126842 5.096267794556173 0.001109820093250633 5.097377614649424 5.095157974462922
0.2345045045045045 5.054951520288576 5.080247997511327 0.001115124734729355 5.081363122246056 5.079132872776597
0.2353953953953954 5.038947709035689 5.06436787689572 0.001120420999813659 5.065488297895534 5.063247455895906
0.2362862862862863 5.023082442842188 5.0486258855763 0.001125708804032523 5.049751594380332 5.047500176772267
0.2371771771771772 5.007354198918492 5.033020500168576 0.001130988063318848 5.034151488231895 5.031889512105257
0.2380680680680681 4.991761477764221 5.017550220590293 0.001136258694005261 5.018686479284298 5.016413961896287
0.238958958958959 4.976302802733514 5.002213569625114 0.001141520612821121 5.003355090237935 5.001072049012294
0.2398498498498499 4.960976719610194 4.987009092496174 0.001146773736888087 4.988155866233062 4.985862318759286
0.2407407407407408 4.945781796185742 4.971935356449093 0.001152017983717067 4.97308737443281 4.970783338465376
0.2416316316316316 4.930716621859858 4.956990950344362 0.001157253271204432 4.958148203615566 4.955833697073158
0.2425225225225225 4.915779807237094 4.94217448425873 0.001162479517628398 4.943336963776358 4.941012004741101
0.2434134134134134 4.900969983734882 4.927484589095429 0.00116769664164617 4.928652285737075 4.926316892453783
0.2443043043043043 4.886285803206945 4.912919916202992 0.00117290456229 4.914092820765283 4.911747011640702
0.2451951951951952 4.871725937569835 4.898479137002457 0.001178103198963983 4.899657240201422 4.897301033803493
0.2460860860860861 4.857289078439315 4.884160942622715 0.001183292471441084 4.885344235094156 4.882977650151274
0.246976976976977 4.842973936765624 4.86996404354382 0.001188472299859366 4.871152515843679 4.86877557124396
0.2478678678678679 4.828779242498747 4.855887169248058 0.001193642604719421 4.857080811852778 4.854693526643339
0.2487587587587588 4.81470374423666 4.841929067878573 0.001198803306881121 4.843127871185454 4.840730264571692
0.2496496496496496 4.800746208894616 4.828088505905344 0.001203954327559918 4.829292460232904 4.826884551577785
0.2505405405405405 4.786905421377 4.814364267798369 0.001209095588325011 4.815573363386694 4.813155172210044
0.2514314314314314 4.773180184262173 4.80075515570785 0.001214227011095016 4.801969382718945 4.799540928696755
0.2523223223223223 4.75956931748383 4.787259989151188 0.001219348518136249 4.788479337669324 4.786040640633052
0.2532132132132132 4.746071658029855 4.773877604706671 0.001224460032058891 4.77510206473873 4.772653144674612
0.2541041041041041 4.732686059638752 4.76060685571364 0.001229561475814817 4.761836417189454 4.759377294237825
0.254994994994995 4.719411392506927 4.747446611978989 0.001234652772694341 4.748681264751684 4.746211959206295
0.2558858858858859 4.706246543004809 4.734395759489872 0.001239733846323919 4.735635493336196 4.733156025643548
0.2567767767767768 4.693190413391804 4.721453200132399 0.001244804620662847 4.722698004753062 4.720208395511736
0.2576676676676676 4.680241921538737 4.708617851416285 0.001249865020001111 4.709867716436286 4.707367986396284
0.2585585585585585 4.667400000672309 4.695888646205165 0.001254914968956412 4.697143561174121 4.694633731236209
0.2594494494494494 4.654663599089552 4.683264532452552 0.001259954392471881 4.684524486845024 4.68200457806008
0.2603403403403404 4.642031679917714 4.670744472943284 0.001264983215813323 4.672009456159097 4.66947948972747
0.2612312312312312 4.629503220852747 4.658327445040269 0.001270001364566302 4.659597446404836 4.657057443675703
0.2621221221221221 4.617077213910356 4.64601244043645 0.00127500876463482 4.647287449201085 4.644737431671815
0.263013013013013 4.604752665189352 4.633798464911882 0.001280005342237418 4.635078470254119 4.632518459569645
0.2639039039039039 4.592528594629485 4.621684538095733 0.001284991023905912 4.622969529119638 4.620399547071827
0.2647947947947948 4.580404035772517 4.609669693233174 0.001289965736482479 4.610959658969657 4.608379727496692
0.2656856856856857 4.568378035549884 4.597752976956977 0.001294929407117247 4.599047906364095 4.59645804754986
0.2665765765765766 4.556449654046119 4.585933449063741 0.001299881963266428 4.587233331027007 4.584633567100474
0.2674674674674675 4.544617964279603 4.574210182294624 0.001304823332689686 4.575515005627313 4.572905358961934
0.2683583583583584 4.532882051998008 4.562582262120517 0.001309753443447877 4.563892015563965 4.561272508677069
0.2692492492492493 4.521241015453711 4.551048786531477 0.001314672223900992 4.552363458755378 4.549734114307576
0.2701401401401402 4.509693965211028 4.539608865830395 0.001319579602706206 4.540928445433101 4.538289286227689
0.271031031031031 4.498240023934642 4.528261622430783 0.001324475508815092 4.529586097939598 4.526937146921968
0.2719219219219219 4.486878326197626 4.517006190658534 0.001329359871472179 4.518335550530006 4.515676830787061
0.2728128128128128 4.475608018282223 4.505841716557652 0.001334232620212338 4.507175949177864 4.50450748393744
0.2737037037037037 4.464428257992431 4.494767357699775 0.001339093684859247 4.496106451384635 4.493428264014915
0.2745945945945946 4.453338214470172 4.483782282997486 0.001343942995522853 4.485126225993009 4.482438340001964
0.2754854854854855 4.442337068003404 4.472885672521232 0.001348780482597636 4.47423445300383 4.471536892038634
0.2763763763763764 4.431424009854609 4.462076717319859 0.001353606076760862 4.46343032339662 4.460723111243098
0.2772672672672672 4.420598242084914 4.451354619244633 0.001358419708970025 4.452713038953603 4.449996199535662
0.2781581581581581 4.409858977374803 4.440718590776682 0.001363221310461688 4.442081812087144 4.43935536946622
0.279049049049049 4.399205438863355 4.430167854857752 0.001368010812748912 4.431535865670501 4.428799844045002
0.2799399399399399 4.388636859976323 4.419701644724282 0.001372788147619905 4.421074432871902 4.418328856576662
0.2808308308308308 4.378152484270053 4.409319203744617 0.001377553247135935 4.410696756991753 4.407941650497481
0.2817217217217217 4.367751565257251 4.399019785259381 0.001382306043629541 4.40040209130301 4.397637479215752
0.2826126126126126 4.35743336627089 4.388802652424881 0.001387046469702836 4.390189698894584 4.387415605955178
0.2835035035035035 4.347197160298613 4.378667078059519 0.001391774458225576 4.380058852517744 4.377275303601293
0.2843943943943944 4.337042229828697 4.368612344493091 0.001396489942333772 4.370008834435424 4.367215854550757
0.2852852852852853 4.326967866716338 4.35863774341899 0.00140119285542758 4.360038936274417 4.357236550563563
0.2861761761761762 4.316973372017046 4.348742575749154 0.001405883131169989 4.350148458880324 4.347336692617984
0.2870670670670671 4.307058055871472 4.338926151471765 0.001410560703484851 4.340336712175249 4.33751559076828
0.287957957957958 4.297221237341518 4.329187789511643 0.001415225506555203 4.330603015018198 4.327772564005087
0.2888488488488489 4.287462244292691 4.319526817593226 0.001419877474822306 4.320946695068048 4.318106940118404
0.2897397397397398 4.277780413243718 4.309942572106111 0.00142451654298286 4.311367088649094 4.308518055563129
0.2906306306306307 4.268175089238483 4.300434397973123 0.001429142645988832 4.301863540619112 4.299005255327134
0.2915215215215215 4.258645625733202 4.29100164852081 0.001433755719044812 4.292435404239855 4.289567892801765
0.2924124124124124 4.249191384432955 4.281643685352342 0.001438355697606829 4.283082041049949 4.280205329654735
0.2933033033033033 4.239811735226063 4.272359878222765 0.001442942517381272 4.273802820740147 4.270916935705384
0.2941941941941942 4.230506055987931 4.263149604916542 0.0014475161143226 4.264597121030865 4.261702088802219
0.2950850850850851 4.221273732519755 4.254012251127341 0.001452076424632548 4.255464327551974 4.252560174702709
0.295975975975976 4.21211415840412 4.244947210340043 0.001456623384758534 4.246403833724801 4.243490586955285
0.2968668668668669 4.20302673489465 4.235953883714864 0.001461156931391684 4.237415040646256 4.234492726783473
0.2977577577577578 4.194010870801634 4.22703167997364 0.001465677001466406 4.228497356975106 4.225566002972174
0.2986486486486487 4.185065982383378 4.21818001528812 0.001470183532158381 4.219650198820279 4.216709831755962
0.2995395395395395 4.176191493225573 4.209398313170341 0.001474676460882864 4.210872989631223 4.207923636709458
0.3004304304304304 4.167386834161483 4.200686004364912 0.001479155725294244 4.202165160090207 4.199206848639617
0.3013213213213213 4.158651443128434 4.192042526743307 0.001483621263284093 4.19352614800659 4.190558905480023
0.3022122122122122 4.149984765087702 4.183467325200001 0.001488073012979859 4.184955398212981 4.181979252187022
0.3031031031031031 4.141386251917865 4.174959851550514 0.001492510912743992 4.176452362463258 4.17346734063777
0.303993993993994 4.132855362318026 4.166519564431223 0.001496934901171907 4.168016499332395 4.165022629530051
0.3048848848848849 4.124391561702261 4.158145929201003 0.001501344917091765 4.159647274118094 4.156644584283911
0.3057757757757758 4.115994322110346 4.149838417844599 0.001505740899562228 4.151344158744161 4.148332676945037
0.3066666666666666 4.107663122102444 4.1415965088777 0.001510122787871879 4.143106631665572 4.140086386089828
0.3075575575575575 4.099397446678239 4.133419687253698 0.001514490521537685 4.134934177775236 4.131905196732161
0.3084484484484484 4.09119678717714 4.125307444272107 0.00151884404030403 4.126826288312412 4.123788600231803
0.3093393393393393 4.083060641194862 4.117259277488558 0.001523183284141477 4.118782460772699 4.115736094204417
0.3102302302302302 4.074988512487209 4.109274690626398 0.001527508193245387 4.110802198819643 4.107747182433153
0.3111211211211211 4.066979910888122 4.101353193489821 0.001531818708035169 4.102885012197857 4.099821374781786
0.312012012012012 4.05903435222428 4.093494301878537 0.001536114769152669 4.09503041664769 4.091958187109384
0.3129029029029029 4.051151358231678 4.085697537503879 0.001540396317461615 4.087237933821341 4.084157141186417
0.3137937937937938 4.043330456466101 4.077962427906419 0.001544663294046075 4.079507091200465 4.076417764612373
0.3146846846846847 4.03557118023825 4.070288506374982 0.001548915640209511 4.071837422015191 4.068739590734772
0.3155755755755756 4.027873068514772 4.062675311867046 0.001553153297473826 4.06422846516452 4.061122158569573
0.3164664664664665 4.02023566585811 4.055122388930553 0.001557376207578075 4.056679765138131 4.053565012722975
0.3173573573573574 4.012658522330653 4.047629287627021 0.001561584312477678 4.049190871939499 4.046067703314542
0.3182482482482483 4.005141193439066 4.040195563455997 0.001565777554343392 4.04176134101034 4.038629785901654
0.3191391391391392 3.997683240048175 4.0328207772808 0.001569955875560013 4.03439073315636 4.03125082140524
0.3200300300300301 3.990284228306834 4.02550449525553 0.001574119218725602 4.027078614474255 4.023930376036804
0.3209209209209209 3.982943729583624 4.018246288753308 0.001578267526650569 4.019824556279959 4.016668021226657
0.3218118118118118 3.975661320390095 4.011045734295744 0.001582400742356439 4.012628135038101 4.009463333553388
0.3227027027027027 3.968436582321559 4.003902413483607 0.001586518809075149 4.005488932292683 4.002315894674532
0.3235935935935936 3.96126910196417 3.996815912928644 0.001590621670248197 3.998406534598893 3.995225291258396
0.3244844844844845 3.954158470866346 3.989785824186573 0.001594709269525046 3.991380533456098 3.988191114917048
0.3253753753753754 3.947104285431884 3.982811743691183 0.001598781550763275 3.984410525241946 3.98121296214042
0.3262662662662663 3.940106146893029 3.975893272689548 0.001602838458026744 3.977496111147575 3.974290434231522
0.3271571571571572 3.933163661217797 3.969030017178334 0.001606879935585153 3.970636897113919 3.967423137242749
0.328048048048048 3.926276439059414 3.962221587841148 0.001610905927913097 3.963832493769061 3.960610681913235
0.3289389389389389 3.919444095698921 3.955467599986955 0.001614916379689094 3.957082516366644 3.953852683607266
0.3298298298298298 3.912666250975825 3.948767673489513 0.00161891123579486 3.950386584725308 3.947148762253718
0.3307207207207207 3.90594252922989 3.942121432727779 0.001622890441314475 3.943744323169094 3.940498542286464
0.3316116116116116 3.899272559250178 3.935528506527369 0.001626853941533498 3.937155360468902 3.933901652585835
0.3325025025025025 3.892655974205489 3.928988528102921 0.001630801681937943 3.930619329784859 3.927357726420984
0.3333933933933934 3.886092411603734 3.922501135001446 0.00163473360821401 3.92413586860966 3.920866401393232
0.3342842842842843 3.879581513220238 3.916065969046588 0.001638649666246759 3.917704618712835 3.914427319380342
0.3351751751751752 3.873122925049998 3.90968267628382 0.001642549802119572 3.91132522608594 3.9080401264817
0.3360660660660661 3.866716297256232 3.903350906926522 0.001646433962113378 3.904997340888635 3.901704472964408
0.3369569569569569 3.860361284114937 3.897070315302949 0.001650302092705797 3.898720617395655 3.895420013210243
0.3378478478478478 3.854057543958874 3.890840559804056 0.001654154140570511 3.892494713944626 3.889186405663486
0.3387387387387387 3.847804739132194 3.884661302832184 0.001657990052576399 3.88631929288476 3.883003312779607
0.3396296296296296 3.841602535937355 3.878532210750565 0.001661809775787066 3.880194020526352 3.876870400974778
0.3405205205205205 3.835450604587948 3.872452953833665 0.001665613257459708 3.874118567091124 3.870787340576205
0.3414114114114114 3.829348619152142 3.866423206218306 0.001669400445044721 3.868092606663351 3.864753805773261
0.3423023023023023 3.82329625751531 3.860442645855604 0.001673171286185024 3.862115817141789 3.858769474569419
0.3431931931931932 3.817293201329306 3.854510954463669 0.001676925728715124 3.856187880192384 3.852834028734954
0.3440840840840841 3.81133913595643 3.848627817481052 0.001680663720660759 3.850308481201712 3.846947153760391
0.344974974974975 3.805433750438745 3.842792924020974 0.001684385210237921 3.844477309231212 3.841108538810736
0.3458658658658659 3.799576737441413 3.837005966826254 0.001688090145852289 3.838694056972106 3.835317876680402
0.3467567567567568 3.7937677932171 3.831266642224985 0.001691778476098884 3.832958420701084 3.829574863748887
0.3476476476476477 3.788006617554935 3.825574650086899 0.001695450149761055 3.82727010023666 3.823879199937138
0.3485385385385386 3.782292913743291 3.81992969378044 0.00169910511580994 3.82162879889625 3.818230588664631
0.3494294294294295 3.776626388520747 3.814331480130515 0.001702743323403995 3.816034223453919 3.812628736807111
0.3503203203203203 3.771006752042744 3.808779719376917 0.001706364721888284 3.810486084098805 3.807073354655028
0.3512112112112112 3.765433717834291 3.803274125133417 0.001709969260793896 3.804984094394211 3.801564155872624
0.3521021021021021 3.759907002756762 3.797814414347481 0.001713556889837181 3.799527971237318 3.796100857457644
0.352992992992993 3.754426326958935 3.792400307260653 0.001717127558919773 3.794117434819573 3.790683179701734
0.3538838838838839 3.748991413842553 3.787031527369543 0.001720681218127047 3.78875220858767 3.785310846151416
0.3547747747747748 3.74360199002831 3.781707801387434 0.001724217817728701 3.783432019205163 3.779983583569706
0.3556656656656657 3.738257785311951 3.776428859206507 0.001727737308177139 3.778156596514683 3.77470112189833
0.3565565565565565 3.732958532627997 3.771194433860634 0.001731239640107584 3.772925673500742 3.769463194220527
0.3574474474474474 3.727703968015497 3.766004261488795 0.001734724764337477 3.767738986253132 3.764269536724457
0.3583383383383383 3.722493830582039 3.760858081299006 0.001738192631865647 3.762596273930872 3.75911988866714
0.3592292292292292 3.717327862465396 3.755755635532884 0.001741643193872193 3.757497278726756 3.754013992339011
0.3601201201201201 3.712205808799055 3.75069666943072 0.001745076401717663 3.752441745832438 3.748951593029003
0.361011011011011 3.707127417687275 3.7456809311971 0.001748492206942627 3.747429423404042 3.743932438990157
0.3619019019019019 3.702092440147354 3.740708171967074 0.001751890561267466 3.742460062528342 3.738956281405807
0.3627927927927928 3.697100630107457 3.735778145772864 0.00175527141659136 3.737533417189455 3.734022874356273
0.3636836836836837 3.692151744354518 3.730890609511049 0.001758634724992306 3.732649244236041 3.729131974786057
0.3645745745745746 3.687245542499568 3.726045322910307 0.001761980438726477 3.727807303349033 3.72428334247158
0.3654654654654655 3.682381786961322 3.72124204849961 0.001765308510227757 3.723007357009838 3.719476739989382
0.3663563563563564 3.677560242918581 3.716480551576972 0.001768618892107074 3.718249170469079 3.714711932684865
0.3672472472472473 3.672780678294089 3.711760600178615 0.001771911537152562 3.713532511715768 3.709988688641463
0.3681381381381381 3.668042863708393 3.707081965048656 0.001775186398328474 3.708857151446984 3.705306778650327
0.369029029029029 3.663346572466608 3.702444419609246 0.001778443428775109 3.704222863038021 3.700665976180471
0.3699199199199199 3.658691580516965 3.697847739931178 0.001781682581808237 3.699629422512986 3.696066057349369
0.3708108108108108 3.654077666428293 3.693291704704939 0.001784903810919019 3.695076608515858 3.69150680089402
0.3717017017017017 3.649504611355646 3.688776095212212 0.001788107069773158 3.690564202281985 3.686987988142439
0.3725925925925926 3.644972199019286 3.684300695297819 0.001791292312210707 3.68609198761003 3.682509402985608
0.3734834834834835 3.640480215672632 3.679865291342091 0.00179445949224598 3.681659750834337 3.678070831849845
0.3743743743743744 3.636028450074136 3.675469672233672 0.001797608564066366 3.677267280797738 3.673672063669605
0.3752652652652653 3.631616693465951 3.671113629342725 0.001800739482032965 3.672914368824758 3.669312889860692
0.3761561561561562 3.627244739541588 3.66679695649456 0.001803852200679569 3.668600808695239 3.66499310429388
0.3770470470470471 3.622912384425291 3.662519449943674 0.001806946674712475 3.664326396618387 3.660712503268962
0.377937937937938 3.618619426638283 3.658280908348164 0.001810022859010171 3.660090931207174 3.656470885489154
0.3788288288288288 3.61436566708619 3.65408113274457 0.001813080708622977 3.655894213453193 3.652268052035947
0.3797197197197197 3.610150909017598 3.649919926523051 0.001816120178772736 3.651736046701823 3.648103806344278
0.3806106106106106 3.605974958021193 3.645797095402999 0.001819141224852441 3.647616236627852 3.643977954178147
0.3815015015015015 3.601837621978682 3.64171244740899 0.001822143802425891 3.643534591211416 3.639890303606564
0.3823923923923924 3.597738711058426 3.637665792847099 0.001825127867227556 3.639490920714327 3.635840664979872
0.3832832832832833 3.593678037682373 3.63365694428161 0.001828093375162072 3.635485037656772 3.631828850906448
0.3841741741741742 3.589655416508712 3.629685716512041 0.001831040282304154 3.631516756794345 3.627854676229737
0.385065065065065 3.585670664408795 3.625751926550561 0.001833968544897904 3.627585895095459 3.623917958005663
0.3859559559559559 3.581723600439346 3.621855393599715 0.001836878119357158 3.623692271719072 3.620018515480357
0.3868468468468468 3.577814045828113 3.617995939030523 0.001839768962264599 3.619835707992787 3.616156170068258
0.3877377377377377 3.573941823942057 3.614173386360879 0.001842641030371856 3.616016027391251 3.612330745330508
0.3886286286286286 3.570106760281966 3.610387561234321 0.001845494280599228 3.61223305551492 3.608542066953722
0.3895195195195195 3.566308682446547 3.606638291399084 0.001848328670035081 3.608486620069119 3.604789962729049
0.3904104104104104 3.562547420114697 3.602925406687508 0.001851144155936253 3.604776550843444 3.601074262531571
0.3913013013013013 3.558822805039746 3.599248738995732 0.001853940695727163 3.601102679691459 3.597394798300004
0.3921921921921922 3.555134671004552 3.595608122263724 0.001856718246999817 3.597464840510724 3.593751404016724
0.3930830830830831 3.551482853822684 3.592003392455606 0.001859476767513814 3.59386286922312 3.590143915688092
0.393973973973974 3.547867191308235 3.588434387540275 0.001862216215195726 3.590296603755471 3.58657217132508
0.3948648648648649 3.544287523262724 3.584900947472323 0.001864936548139188 3.586765884020462 3.583036010924184
0.3957557557557558 3.540743691454374 3.581402914173265 0.001867637724604661 3.583270551897869 3.57953527644866
0.3966466466466467 3.53723553959292 3.577940131513027 0.001870319703018999 3.579810451216046 3.576069811810008
0.3975375375375376 3.533762913321553 3.57451244529175 0.001872982441975466 3.576385427733726 3.572639462849775
0.3984284284284284 3.530325660196468 3.571119703221856 0.001875625900233559 3.57299532912209 3.569244077321623
0.3993193193193193 3.526923629665596 3.56776175491038 0.001878250036718729 3.569640004947099 3.565883504873661
0.4002102102102102 3.523556673051715 3.564438451841588 0.001880854810522398 3.56631930665211 3.562557597031066
0.4011011011011011 3.520224643540466 3.561149647359885 0.001883440180901361 3.563033087540786 3.559266207178983
0.401991991991992 3.516927396157271 3.557895196652931 0.001886006107278206 3.559781202760209 3.556009190545653
0.4028828828828829 3.51366478775234 3.554674956735072 0.001888552549240645 3.556563509284313 3.552786404185832
0.4037737737737738 3.510436676986927 3.551488786430995 0.001891079466541736 3.553379865897536 3.549597706964453
0.4046646646646647 3.507242924316209 3.548336546359654 0.001893586819099646 3.550230133178753 3.546442959540554
0.4055555555555556 3.504083391974611 3.54521809891844 0.001896074566997334 3.547114173485437 3.543322024351443
0.4064464464464465 3.500957943953125 3.542133308267583 0.001898542670482617 3.544031850938065 3.5402347655971
0.4073373373373373 3.497866445994084 3.539082040314828 0.001900991089967966 3.540983031404796 3.537181049224861
0.4082282282282282 3.494808765570461 3.53606416270032 0.00190341978603067 3.53796758248635 3.534160742914289
0.4091191191191191 3.491784771870321 3.533079544781741 0.001905828719412184 3.534985373501153 3.531173716062329
0.41001001001001 3.488794335787489 3.530128057619677 0.00190821785101831 3.532036275470695 3.528219839768659
0.4109009009009009 3.485837329897414 3.527209573963221 0.001910587141919414 3.529120161105141 3.525298986821301
0.4117917917917918 3.482913628457588 3.52432396823578 0.001912936553349736 3.52623690478913 3.52241103168243
0.4126826826826827 3.480023107375352 3.521471116521147 0.001915266046707881 3.523386382567854 3.519555850474439
0.4135735735735735 3.477165644212768 3.51865089654974 0.001917575583556429 3.520568472133296 3.516733320966183
0.4144644644644644 3.474341118160268 3.515863187685107 0.001919865125621599 3.517783052810729 3.513943322559486
0.4153553553553553 3.471549410024579 3.513107870910622 0.001922134634793965 3.515030005545416 3.511185736275829
0.4162462462462462 3.468790402222645 3.510384828816397 0.00192438407312762 3.512309212889524 3.508460444743269
0.4171371371371371 3.46606397876559 3.507693945586401 0.001926613402840577 3.509620558989242 3.50576733218356
0.418028028028028 3.463370025238909 3.505035106985797 0.001928822586314678 3.506963929572112 3.503106284399483
0.4189189189189189 3.460708428803564 3.502408200348463 0.001931011586095264 3.504339211934558 3.500477188762368
0.4198098098098098 3.458079078169398 3.49981311456474 0.001933180364891602 3.501746294929631 3.497879934199848
0.4207007007007007 3.455481863597321 3.497249740069347 0.001935328885576231 3.499185068954923 3.495314411183771
0.4215915915915916 3.452916676874295 3.494717968829531 0.001937457111185798 3.496655425940717 3.492780511718345
0.4224824824824825 3.450383411305182 3.492217694333376 0.001939565004920268 3.494157259338297 3.490278129328456
0.4233733733733734 3.447881961714792 3.489748811578321 0.001941652530143277 3.491690464108464 3.487807159048178
0.4242642642642643 3.445412224411918 3.487311217059866 0.001943719650382202 3.489254936710248 3.485367497409484
0.4251551551551552 3.442974097201613 3.484904808760461 0.001945766329327866 3.486850575089789 3.482959042431133
0.4260460460460461 3.440567479358386 3.482529486138577 0.001947792530834756 3.484477278669412 3.480581693607742
0.426936936936937 3.43819227162539 3.480185150117978 0.001949798218921195 3.482134948336899 3.478235351899056
0.4278278278278279 3.435848376198159 3.477871703077136 0.001951783357769043 3.479823486434904 3.475919919719367
0.4287187187187187 3.433535696711154 3.475589048838868 0.001953747911723915 3.477542796750592 3.473635300927144
0.4296096096096096 3.431254138244846 3.47333709266012 0.001955691845295057 3.475292784505415 3.471381400814825
0.4305005005005005 3.429003607288848 3.471115741221916 0.001957615123155891 3.473073356345072 3.469158126098761
0.4313913913913914 3.426784011756141 3.468924902619529 0.001959517710143173 3.470884420329672 3.466965384909386
0.4322822822822823 3.424595260957851 3.466764486352756 0.001961399571257881 3.468725885924014 3.464803086781498
0.4331731731731732 3.422437265606611 3.464634403316408 0.001963260671665035 3.466597663988074 3.462671142644743
0.4340640640640641 3.420309937789355 3.462534565790952 0.001965100976693407 3.464499666767646 3.460569464814259
0.434954954954955 3.418213190982023 3.460464887433308 0.001966920451836246 3.462431807885144 3.458497966981471
0.4358458458458458 3.416146940015224 3.458425283267813 0.001968719062750687 3.460394002330564 3.456456564205062
0.4367367367367367 3.414111101084565 3.456415669677371 0.001970496775258335 3.458386166452629 3.454445172902113
0.4376276276276276 3.412105591735425 3.454435964394713 0.001972253555345103 3.456408217950058 3.452463710839368
0.4385185185185185 3.410130330849384 3.452486086493851 0.001973989369161424 3.454460075863012 3.45051209712469
0.4394094094094094 3.4081852386431 3.450565956381682 0.001975704183022423 3.452541660564704 3.44859025219866
0.4403003003003003 3.406270236657157 3.448675495789731 0.001977397963407733 3.450652893753139 3.446698097826324
0.4411911911911912 3.404385247747925 3.446814627766062 0.001979070676962088 3.448793698443024 3.4448355570891
0.4420820820820821 3.402530196078736 3.444983276667326 0.001980722290494886 3.446963998957821 3.443002554376831
0.442972972972973 3.400705007117267 3.443181368150974 0.001982352770980944 3.445163720921955 3.441199015379993
0.4438638638638638 3.398909607617995 3.441408829167602 0.001983962085560084 3.443392791253162 3.439424867082042
0.4447547547547547 3.397143925622295 3.439665587953454 0.001985550201537603 3.441651138154991 3.437680037751916
0.4456456456456456 3.395407890454564 3.437951574023047 0.001987117086384293 3.439938691109432 3.435964456936663
0.4465365365365365 3.393701432701732 3.436266718161981 0.001988662707736726 3.438255380869717 3.434278055454244
0.4474274274274274 3.392024484220144 3.434610952419853 0.001990187033397291 3.43660113945325 3.432620765386456
0.4483183183183183 3.390376978120315 3.432984210103312 0.001991690031334475 3.434975900134647 3.430992520071978
0.4492092092092092 3.388758848762741 3.431386425769292 0.001993171669682904 3.433379597438975 3.429393254099609
0.4501001001001001 3.387170031750458 3.429817535218326 0.001994631916743733 3.43181216713507 3.427822903301582
0.450990990990991 3.385610463923328 3.428277475488053 0.001996070740984687 3.430273546229037 3.426281404747068
0.4518818818818819 3.384080083354242 3.426766184846806 0.001997488111040157 3.428763672957846 3.424768696735765
0.4527727727727728 3.382578829333831 3.425283602787391 0.001998883995711818 3.427282486783103 3.423284718791679
0.4536636636636637 3.381106642377745 3.423829670020941 0.002000258363968286 3.425829928384909 3.421829411656972
0.4545545545545546 3.379663464208392 3.422404328470948 0.0020016111849459 3.424405939655894 3.420402717286002
0.4554454454454455 3.378249237758922 3.421007521267398 0.002002942427948494 3.423010463695347 3.419004578839449
0.4563363363363364 3.376863907155673 3.41963919274105 0.002004252062447942 3.421643444803498 3.417634940678602
0.4572272272272273 3.375507417725878 3.41829928841783 0.002005540058084174 3.420304828475914 3.416293748359746
0.4581181181181181 3.374179715983416 3.416987755013366 0.002006806384665526 3.418994561398032 3.414980948628701
0.459009009009009 3.372880749628294 3.415704540427649 0.002008051012169128 3.417712591439818 3.41369648941548
0.4598998998998999 3.371610467535547 3.414449593739793 0.002009273910740845 3.416458867650534 3.412440319829052
0.4607907907907908 3.370368819756287 3.413222865202963 0.002010475050695806 3.415233340253659 3.411212390152267
0.4616816816816817 3.36915575750978 3.41202430623939 0.002011654402518915 3.414035960641909 3.410012651836871
0.4625725725725726 3.367971233180498 3.410853869435521 0.002012811936864323 3.412866681372385 3.408841057498656
0.4634634634634635 3.366815200307109 3.409711508537295 0.002013947624556488 3.411725456161852 3.407697560912739
0.4643543543543543 3.365687613588186 3.40859717844553 0.002015061436590311 3.41061223988212 3.40658211700894
0.4652452452452452 3.364588428868885 3.407510835211444 0.002016153344131154 3.409526988555575 3.405494681867313
0.4661361361361361 3.363517603143492 3.406452436032284 0.002017223318515352 3.408469659350799 3.404435212713769
0.467027027027027 3.362475094545147 3.405421939247056 0.002018271331250727 3.407440210578307 3.403403667915805
0.4679179179179179 3.361460862340486 3.40441930433242 0.002019297354016476 3.406438601686436 3.402400006978403
0.4688088088088088 3.36047486693699 3.40344449189865 0.002020301358663991 3.405464793257314 3.401424190539986
0.4696996996996997 3.359517069865113 3.40249746368575 0.002021283317216713 3.404518747002967 3.400476180368533
0.4705905905905906 3.358587433786141 3.401578182559653 0.002022243201870831 3.403600425761524 3.399555939357782
0.4714814814814815 3.357685922478019 3.400686612508561 0.00202318098499554 3.402709793493556 3.398663431523565
0.4723723723723724 3.356812500838721 3.399822718639371 0.002024096639133493 3.401846815278505 3.397798622000237
0.4732632632632633 3.355967134883407 3.398986467174245 0.002024990137000773 3.401011457311246 3.396961477037244
0.4741541541541541 3.355149791735577 3.398177825447271 0.002025861451487911 3.400203686898759 3.396151963995782
0.475045045045045 3.354360439629161 3.397396761901243 0.002026710555659793 3.399423472456903 3.395370051345583
0.4759359359359359 3.353599047901874 3.396643246084546 0.002027537422756273 3.398670783507302 3.39461570866179
0.4768268268268268 3.352865586996138 3.395917248648166 0.002028342026192425 3.397945590674358 3.393888906621974
0.4777177177177177 3.352160028448758 3.395218741342791 0.002029124339558989 3.397247865682349 3.393189617003232
0.4786086086086086 3.351482344896269 3.394547697016039 0.002029884336623154 3.396577581352663 3.392517812679416
0.4794994994994995 3.350832510071463 3.393904089609784 0.002030621991328258 3.395934711601112 3.391873467618456
0.4803903903903904 3.35021049879105 3.393287894157589 0.002031337277794958 3.395319231435384 3.391256556879794
0.4812812812812813 3.349616286970438 3.392699086782267 0.002032030170321241 3.394731116952588 3.390667056611945
0.4821721721721722 3.349049851601904 3.392137644693515 0.002032700643382952 3.394170345336899 3.390104944050132
0.4830630630630631 3.348511170769029 3.391603546185691 0.00203334867163434 3.393636894857325 3.389570197514057
0.483953953953954 3.348000223633122 3.391096770635672 0.002033974229908507 3.393130744865581 3.389062796405763
0.4848448448448449 3.347516990436496 3.390617298500834 0.002034577293217788 3.392651875794051 3.388582721207616
0.4857357357357358 3.347061452503262 3.390165111317128 0.002035157836754461 3.392200269153883 3.388129953480374
0.4866266266266266 3.346633592227136 3.389740191697272 0.002035715835890793 3.391775907533163 3.387704475861382
0.4875175175175175 3.346233393084859 3.389342523329036 0.002036251266180249 3.391378774595216 3.387306272062856
0.4884084084084084 3.345860839616158 3.388972090973637 0.002036764103357216 3.391008855076994 3.38693532687028
0.4892992992992993 3.345515917441439 3.388628880464253 0.002037254323338108 3.390666134787591 3.386591626140915
0.4901901901901902 3.34519861324641 3.388312878704609 0.002037721902221725 3.390350600606831 3.386275156802387
0.4910810810810811 3.344908914785876 3.388024073667706 0.002038166816289454 3.390062240483995 3.385985906851416
0.491971971971972 3.344646810885251 3.387762454394624 0.002038589042006745 3.389801043436631 3.385723865352617
0.4928628628628628 3.344412291431276 3.387528010993445 0.002038988556022128 3.389566999549467 3.385489022437423
0.4937537537537537 3.344205347383038 3.387320734638262 0.002039365335169535 3.389360099973432 3.385281369303093
0.4946446446446446 3.344025970758288 3.387140617568335 0.002039719356467611 3.389180336924803 3.385100898211868
0.4955355355355355 3.343874154642627 3.386987653087276 0.002040050597120827 3.389027703684397 3.384947602490155
0.4964264264264264 3.34374989318129 3.386861835562416 0.002040359034519874 3.388902194596936 3.384821476527896
0.4973173173173173 3.343653181585836 3.386763160424227 0.002040644646242419 3.388803805070469 3.384722515777985
0.4982082082082082 3.343584016127615 3.386691624165847 0.002040907410053712 3.388732531575901 3.384650716755794
0.4990990990990991 3.34354239414381 3.386647224342743 0.00204114730390694 3.38868837164665 3.384606077038836
0.49998998998999 3.34352831402591 3.386629959572441 0.002041364305944397 3.388671323878385 3.384588595266497
0.5008808808808809 3.343541775235813 3.386639829534372 0.002041558394497499 3.38868138792887 3.384598271139875
0.5017717717717718 3.343582778287853 3.386676834969818 0.002041729548087885 3.388718564517906 3.38463510542173
0.5026626626626627 3.343651324765787 3.386740977681969 0.002041877745427822 3.388782855427396 3.384699099936541
0.5035535535535536 3.343747417309039 3.386832260536082 0.002042002965421114 3.388874263501503 3.384790257570661
0.5044444444444444 3.343871059624334 3.386950687459719 0.002042105187163513 3.388992792646882 3.384908582272556
0.5053353353353353 3.344022256475654 3.387096263443124 0.002042184389943596 3.389138447833068 3.385054079053181
0.5062262262262262 3.344201013690579 3.387268994539681 0.002042240553243505 3.389311235092924 3.385226753986438
0.507117117117117 3.344407338162938 3.387468887866467 0.002042273656739304 3.389511161523207 3.385426614209728
0.5080080080080079 3.344641237848982 3.387695951604939 0.002042283680302422 3.389738235285241 3.385653667924637
0.5088988988988988 3.344902721767951 3.387950195001689 0.002042270603999533 3.389992465605689 3.38590792439769
0.5097897897897897 3.345191800005729 3.388231628369331 0.00204223440809381 3.390273862777425 3.386189393961238
0.5106806806806807 3.345508483716245 3.388540263087467 0.002042175073045677 3.390582438160513 3.386498088014422
0.5115715715715716 3.3458527851203 3.388876111603785 0.00204209257951337 3.390918204183298 3.386834019024271
0.5124624624624624 3.346224717506558 3.389239187435216 0.00204198690835377 3.39128117434357 3.387197200526862
0.5133533533533533 3.346624295232935 3.38962950516926 0.002041858040623411 3.391671363209884 3.387587647128636
0.5142442442442442 3.347051533732582 3.39004708046535 0.002041705957579 3.392088786422928 3.388005374507771
0.5151351351351351 3.347506449507321 3.390491930056364 0.002041530640678238 3.392533460697042 3.388450399415686
0.516026026026026 3.347989060135177 3.390964071750221 0.002041332071580965 3.393005403821802 3.38892273967864
0.5169169169169169 3.348499384275648 3.391463524431594 0.002041110232149554 3.393504634663744 3.389422414199445
0.5178078078078078 3.349037441654175 3.39199030806373 0.002040865104450097 3.39403117316818 3.38994944295928
0.5186986986986987 3.349603253087089 3.392544443690349 0.002040596670753144 3.394585040361103 3.390503847019596
0.5195895895895896 3.350196840470275 3.39312595343768 0.002040304913534519 3.395166258351215 3.391085648524146
0.5204804804804805 3.350818226781662 3.3937348605166 0.002039989815476195 3.395774850332076 3.391694870701124
0.5213713713713714 3.351467436087908 3.394371189224862 0.002039651359467405 3.396410840584329 3.392331537865394
0.5222622622622622 3.352144493540109 3.395034964949442 0.002039289528605402 3.397074254478047 3.392995675420837
0.5231531531531531 3.352849425387063 3.395726214168993 0.002038904306196116 3.397765118475189 3.393687309862798
0.524044044044044 3.353582258966469 3.396444964456408 0.002038495675755616 3.398483460132164 3.394406468780653
0.5249349349349349 3.354343022713074 3.397191244481482 0.002038063621010589 3.399229308102493 3.395153180860472
0.5258258258258258 3.35513174616414 3.397965084013707 0.002037608125899665 3.400002692139607 3.395927475887808
0.5267167167167167 3.355948459954689 3.398766513925132 0.002037129174574134 3.400803643099706 3.396729384750557
0.5276076076076076 3.35679319582767 3.399595566193391 0.002036626751398951 3.401632192944791 3.397558939441992
0.5284984984984985 3.357665986632092 3.400452273904794 0.002036100840953792 3.402488374745747 3.39841617306384
0.5293893893893894 3.358566866330634 3.401336671257553 0.002035551428034262 3.403372222685587 3.399301119829519
0.5302802802802803 3.359495870000444 3.402248793565112 0.002034978497652626 3.404283772062765 3.40021381506746
0.5311711711711712 3.360453033834666 3.40318867725958 0.002034382035038832 3.405223059294619 3.401154295224541
0.5320620620620621 3.361438395149428 3.404156359895317 0.002033762025641875 3.406190121920959 3.402122597869675
0.532952952952953 3.362451992387882 3.405151880152569 0.002033118455130521 3.4071849986077 3.403118761697439
0.5338438438438439 3.363493865120105 3.406175277841276 0.002032451309394689 3.408207729150671 3.404142826531882
0.5347347347347348 3.364564054049204 3.407226593904968 0.00203176057454626 3.409258354479514 3.405194833330421
0.5356256256256257 3.365662601019316 3.408305870424774 0.002031046236920574 3.410336916661694 3.406274824187853
0.5365165165165166 3.366789549009475 3.409413150623553 0.002030308283076973 3.41144345890663 3.407382842340477
0.5374074074074074 3.367944942150025 3.410548478870156 0.002029546699800649 3.412578025569957 3.408518932170356
0.5382982982982983 3.369128825716899 3.41171190068378 0.002028761474103124 3.413740662157883 3.409683139209677
0.5391891891891892 3.370341246143184 3.412903462738457 0.002027952593224047 3.414931415331681 3.410875510145233
0.5400800800800801 3.371582251019447 3.414123212867661 0.002027120044631757 3.416150332912293 3.41209609282303
0.540970970970971 3.372851889098854 3.41537120006904 0.00202626381602515 3.417397463885065 3.413344936253015
0.5418618618618619 3.374150210307405 3.416647474509244 0.002025383895334389 3.418672858404578 3.414622090613909
0.5427527527527527 3.375477265741083 3.417952087528921 0.002024480270722127 3.419976567799643 3.415927607258198
0.5436436436436436 3.376833107672461 3.419285091647791 0.002023552930585285 3.421308644578376 3.417261538717206
0.5445345345345345 3.378217789564559 3.420646540569865 0.002022601863555747 3.42266914243342 3.418623938706309
0.5454254254254254 3.379631366059776 3.422036489188794 0.002021627058501988 3.424058116247296 3.420014862130292
0.5463163163163163 3.381073893006821 3.423454993593336 0.002020628504530311 3.425475622097866 3.421434365088806
0.5472072072072072 3.382545427444455 3.424902111072941 0.002019606190985802 3.426921717263927 3.422882504881956
0.5480980980980981 3.384046027623391 3.426377900123488 0.002018560107454516 3.428396460230943 3.424359340016033
0.548988988988989 3.385575753001 3.427882420453131 0.002017490243763999 3.429899910696895 3.425864930209367
0.5498798798798799 3.387134664258923 3.429415732988285 0.002016396589984948 3.43143212957827 3.4273993363983
0.5507707707707707 3.388722823297542 3.430977899879729 0.002015279136432627 3.432993179016162 3.428962620743296
0.5516616616616616 3.390340293248777 3.432568984508874 0.002014137873668431 3.434583122382543 3.430554846635206
0.5525525525525525 3.391987138481667 3.434189051494129 0.002012972792501087 3.43620202428663 3.432176078701628
0.5534434434434434 3.393663424605357 3.435838166697416 0.00201178388398801 3.437849950581404 3.433826382813428
0.5543343343343343 3.395369218484142 3.437516397230837 0.002010571139437362 3.439526968370274 3.4355058260914
0.5552252252252252 3.397104588233766 3.439223811463447 0.002009334550408629 3.441233146013856 3.437214476913039
0.5561161161161161 3.398869603235738 3.44096047902819 0.002008074108714776 3.442968553136905 3.438952404919476
0.557007007007007 3.400664334141084 3.442726470828976 0.002006789806423773 3.4447332606354 3.440719681022552
0.5578978978978979 3.402488852876665 3.444521859047874 0.002005481635859792 3.446527340683734 3.442516377412014
0.5587887887887888 3.404343232660075 3.446346717152485 0.002004149589605108 3.44835086674209 3.44434256756288
0.5596796796796797 3.406227547994206 3.448201119903418 0.002002793660501169 3.45020391356392 3.446198326242917
0.5605705705705706 3.408141874687452 3.450085143361957 0.002001413841651077 3.452086557203608 3.448083729520306
0.5614614614614615 3.410086289853218 3.451998864897838 0.002000010126420245 3.453998875024258 3.449998854771418
0.5623523523523524 3.412060871918598 3.453942363197189 0.001998582508438858 3.455940945705628 3.451943780688751
0.5632432432432433 3.414065700641835 3.45591571827062 0.001997130981602972 3.457912849252223 3.453918587289017
0.5641341341341342 3.416100857106791 3.457919011461478 0.001995655540076402 3.459914667001554 3.455923355921402
0.5650250250250251 3.418166423741361 3.459952325454219 0.001994156178292578 3.461946481632512 3.457958169275927
0.5659159159159159 3.420262484320588 3.462015744282983 0.001992632890956113 3.464008377173939 3.460023111392027
0.5668068068068068 3.422389123976856 3.464109353340282 0.001991085673044683 3.466100439013327 3.462118267667238
0.5676976976976977 3.424546429210992 3.466233239385876 0.00198951451981049 3.468222753905686 3.464243724866066
0.5685885885885886 3.426734487899999 3.4683874905558 0.001987919426782675 3.470375409982583 3.466399571129017
0.5694794794794795 3.428953389301029 3.470572196371549 0.001986300389768474 3.472558496761318 3.468585895981781
0.5703703703703704 3.431203224073194 3.472787447749427 0.001984657404855567 3.474772105154283 3.470802790344572
0.5712612612612613 3.4334840842712 3.475033337010077 0.001982990468413708 3.47701632747849 3.473050346541663
0.5721521521521522 3.435796063371143 3.477309957888149 0.001981299577096695 3.479291257465246 3.475328658311053
0.573043043043043 3.43813925626386 3.479617405542174 0.001979584727844347 3.481596990270018 3.477637820814329
0.5739339339339339 3.440513759282595 3.48195577656458 0.001977845917884242 3.483933622482464 3.479977930646696
0.5748248248248248 3.442919670194591 3.484325168991896 0.001976083144734202 3.48630125213663 3.482349085847162
0.5757157157157157 3.445357088227816 3.486725682315122 0.001974296406203605 3.488699978721325 3.484751385908918
0.5766066066066066 3.447826114074473 3.489157417490294 0.001972485700395954 3.49112990319069 3.487184931789898
0.5774974974974975 3.450326849897372 3.491620476949212 0.001970651025710626 3.493591127974923 3.489649825923502
0.5783883883883884 3.452859399348249 3.494114964610349 0.001968792380845253 3.496083756991194 3.492146172229504
0.5792792792792792 3.455423867576073 3.496640985889962 0.001966909764797571 3.49860789565476 3.494674076125165
0.5801701701701701 3.458020361239804 3.499198647713384 0.001965003176867605 3.501163650890251 3.497233644536516
0.581061061061061 3.460648988514713 3.501788058526474 0.001963072616659956 3.503751131143134 3.499824985909814
0.5819519519519519 3.46330985910943 3.504409328307314 0.001961118084085911 3.5063704463914 3.502448210223228
0.5828428428428428 3.466003084276359 3.507062568578045 0.001959139579365541 3.509021708157411 3.50510342899868
0.5837337337337337 3.468728776822459 3.509747892416943 0.001957137103030381 3.511705029519973 3.507790755313913
0.5846246246246246 3.471487051122736 3.512465414470666 0.001955110655925294 3.514420525126592 3.510510303814741
0.5855155155155155 3.474278023133621 3.515215250966703 0.001953060239210871 3.517168311205913 3.513262190727492
0.5864064064064064 3.477101810402651 3.517997519726042 0.0019509858543658 3.519948505580408 3.516046533871676
0.5872972972972973 3.479958532086776 3.520812340176038 0.001948887503189372 3.522761227679228 3.518863452672849
0.5881881881881882 3.482848308953876 3.523659833363491 0.001946765187803876 3.525606598551295 3.521713068175687
0.5890790790790791 3.48577126341231 3.526540121967916 0.001944618910656774 3.528484740878572 3.524595503057259
0.58996996996997 3.488727519510839 3.529453330315065 0.001942448674523445 3.531395778989588 3.527510881640541
0.5908608608608609 3.491717202962292 3.532399584390638 0.001940254482509715 3.534339838873148 3.530459329908128
0.5917517517517518 3.494740441144131 3.535379011854222 0.001938036338054089 3.537317048192276 3.533440975516168
0.5926426426426427 3.497797363134886 3.538391742053455 0.001935794244930531 3.540327536298386 3.536455947808525
0.5935335335335336 3.500888099698734 3.541437906038422 0.001933528207251386 3.543371434245674 3.539504377831171
0.5944244244244244 3.504012783329443 3.544517636576253 0.00193123822946926 3.546448874805723 3.542586398346784
0.5953153153153153 3.507171548244763 3.547631068166009 0.001928924316380413 3.549559992482389 3.545702143849629
0.5962062062062062 3.510364530411849 3.550778337053738 0.001926586473127029 3.552704923526865 3.548851750580611
0.5970970970970971 3.513591867559917 3.553959581247825 0.001924224705200439 3.555883805953026 3.552035356542625
0.597987987987988 3.516853699191557 3.557174940534541 0.001921839018443238 3.559096779552984 3.555253101516097
0.5988788788788789 3.520150166606335 3.560424556493873 0.001919429419052546 3.562343985912925 3.55850512707482
0.5997697697697698 3.523481412910087 3.563708572515581 0.001916995913583226 3.565625568429164 3.561791576601998
0.6006606606606607 3.526847583039689 3.567027133815525 0.001914538508949752 3.568941672324474 3.565112595306575
0.6015515515515516 3.530248823765525 3.570380387452226 0.001912057212430225 3.572292444664656 3.568468330239795
0.6024424424424425 3.533685283725333 3.573768482343703 0.001909552031668568 3.575678034375371 3.571858930312034
0.6033333333333333 3.537157113425657 3.577191569284575 0.001907022974678123 3.579098592259253 3.575284546309897
0.6042242242242242 3.540664465272513 3.58064980096343 0.001904470049844399 3.582554271013275 3.578745330913586
0.6051151151151151 3.544207493575975 3.584143331980456 0.001901893265928045 3.586045225246384 3.582241438714528
0.606006006006006 3.547786354581483 3.587672318865347 0.00189929263206838 3.589571611497415 3.585773026233278
0.6068968968968969 3.551401206478999 3.591236920095507 0.001896668157786301 3.593133588253293 3.58934025193772
0.6077877877877877 3.555052209423195 3.594837296114524 0.001894019852987786 3.596731315967512 3.592943276261536
0.6086786786786786 3.558739525553662 3.598473609350924 0.001891347727966639 3.60036495707889 3.596582261622957
0.6095695695695695 3.562463319013396 3.602146024237239 0.001888651793408464 3.604034676030647 3.600257372443831
0.6104604604604604 3.566223755968927 3.605854707229351 0.001885932060393665 3.607740639289744 3.603968775168958
0.6113513513513513 3.570021004625879 3.609599826826146 0.001883188540400695 3.611483015366546 3.607716638285745
0.6122422422422422 3.573855235259217 3.613381553589477 0.001880421245310024 3.615261974834787 3.611501132344167
0.6131331331331331 3.57772662021835 3.61720006016443 0.001877630187407204 3.619077690351837 3.615322429977023
0.614024024024024 3.581635333962829 3.6210555212999 0.001874815379386477 3.622930336679287 3.619180705920514
0.6149149149149149 3.585581553069396 3.62494811386951 0.00187197683435498 3.626820090703865 3.623076137035155
0.6158058058058058 3.58956545626706 3.628878016892827 0.001869114565835057 3.630747131458662 3.627008902326992
0.6166966966966967 3.593587224445606 3.632845411556917 0.00186622858776964 3.634711640144686 3.630979182969147
0.6175875875875876 3.597647040688535 3.636850481238243 0.001863318914524658 3.638713800152768 3.634987162323719
0.6184784784784785 3.60174509028657 3.640893411524898 0.001860385560893427 3.642753797085792 3.639033025964004
0.6193693693693694 3.605881560765859 3.644974390239166 0.001857428542100758 3.646831818781267 3.643116961697066
0.6202602602602603 3.610056641909921 3.649093607460471 0.001854447873806007 3.650948055334277 3.647239159586666
0.6211511511511512 3.614270525781905 3.653251255548635 0.001851443572108295 3.655102699120743 3.651399811976527
0.6220420420420421 3.618523406744863 3.657447529167547 0.001848415653549118 3.659295944821096 3.655599113513997
0.6229329329329329 3.62281548149334 3.661682625309151 0.001845364135117568 3.663527989444268 3.659837261174034
0.6238238238238238 3.627146949072987 3.665956743317835 0.001842289034254073 3.667799032352089 3.664114454283581
0.6247147147147147 3.631518010905786 3.670270084915213 0.001839190368854133 3.672109275284067 3.668430894546359
0.6256056056056056 3.635928870813984 3.674622854225244 0.001836068157273453 3.676458922382518 3.672786786067971
0.6264964964964965 3.640379735050118 3.679015257799799 0.001832922418331583 3.680848180218131 3.677182335381467
0.6273873873873874 3.64487081231637 3.683447504644566 0.001829753171316835 3.685277257815883 3.68161775147325
0.6282782782782783 3.649402313799051 3.687919806245412 0.001826560435989925 3.689746366681402 3.686093245809422
0.6291691691691692 3.653974453185427 3.692432376595138 0.001823344232589256 3.694255720827727 3.690609032362548
0.6300600600600601 3.658587446701524 3.696985432220623 0.001820104581835239 3.698805536802459 3.695165327638788
0.630950950950951 3.663241513129478 3.70157919221044 0.001816841504934613 3.703396033715375 3.699762350705506
0.6318418418418419 3.667936873847324 3.706213878242858 0.001813555023585732 3.708027433266443 3.704400323219272
0.6327327327327328 3.672673752843814 3.710889714614314 0.001810245159982739 3.712699959774297 3.709079469454331
0.6336236236236236 3.677452376756463 3.715606928268318 0.001806911936820909 3.717413840205139 3.713800016331497
0.6345145145145145 3.682272974902361 3.720365748824806 0.001803555377300854 3.722169304202107 3.718562193447505
0.6354054054054054 3.687135779299432 3.725166408609959 0.001800175505134581 3.726966584115093 3.723366233104824
0.6362962962962962 3.692041024704793 3.730009142686485 0.001796772344549283 3.731805915031035 3.728212370341936
0.6371871871871871 3.696988948639735 3.734894188884387 0.001793345920293531 3.73668753480468 3.733100842964094
0.638078078078078 3.701979791428528 3.739821787832202 0.001789896257641765 3.741611684089844 3.73803189157456
0.6389689689689689 3.707013796217019 3.744792182988739 0.001786423382399784 3.746578606371139 3.743005759606339
0.6398598598598598 3.712091209023264 3.749805620675313 0.00178292732091043 3.751588547996223 3.748022693354403
0.6407507507507507 3.71721227875048 3.754862350108485 0.001779408100058214 3.756641758208544 3.753082942008427
0.6416416416416416 3.722377257238179 3.759962623433335 0.00177586574727572 3.76173848918061 3.758186757686059
0.6425325325325325 3.7275863992827 3.765106695757229 0.001772300290548413 3.766878996047777 3.763334395466681
0.6434234234234234 3.732839962676415 3.770294825184162 0.001768711758420868 3.772063536942583 3.768526113425741
0.6443143143143143 3.738138208246269 3.775527272849619 0.001765100180002336 3.777292373029621 3.773762172669616
0.6452052052052052 3.743481399884061 3.780804302955975 0.001761465584972409 3.782565768540947 3.779042837371002
0.6460960960960961 3.748869804583229 3.786126182808497 0.001757808003587086 3.787883990812084 3.78436837480491
0.646986986986987 3.754303692475688 3.791493182851893 0.001754127466684694 3.793247310318578 3.789739055385208
0.6478778778778779 3.759783336873753 3.796905576707445 0.001750424005692241 3.798656000713137 3.795155152701752
0.6487687687687688 3.765309014299177 3.802363641210752 0.001746697652631285 3.804110338863383 3.80061694355812
0.6496596596596597 3.770881004531404 3.807867656450039 0.001742948440124323 3.809610604890163 3.806124708009915
0.6505505505505506 3.776499590632255 3.81341790580513 0.001739176401401449 3.815157082206531 3.811678729403728
0.6514414414414414 3.78216505900496 3.819014675987002 0.00173538157030592 3.820750057557308 3.817279294416696
0.6523323323323323 3.78787769941551 3.824658257078001 0.001731563981302133 3.826389821059303 3.822926693096699
0.6532232232232232 3.793637805048725 3.830348942572694 0.001727723669481071 3.832076666242175 3.828621218903212
0.6541141141141141 3.799445672539015 3.836087029419376 0.001723860670567454 3.837810890089943 3.834363168748808
0.655005005005005 3.805301602013586 3.841872818062267 0.001719975020926904 3.843592793083194 3.840152843041341
0.6558958958958959 3.81120589714704 3.847706612484358 0.001716066757572608 3.84942267924193 3.845990545726785
0.6567867867867868 3.817158865188318 3.853588720250985 0.001712135918172274 3.855300856169158 3.851876584332813
0.6576776776776777 3.823160817017367 3.859519452554093 0.001708182541055808 3.861227635095148 3.857811270013037
0.6585685685685686 3.829212067182851 3.865499124257209 0.001704206665222164 3.867203330922431 3.863794917591987
0.6594594594594595 3.835312933952643 3.871528053941179 0.001700208330347082 3.873228262271526 3.869827845610831
0.6603503503503504 3.841463739357756 3.877606563950617 0.001696187576789957 3.879302751527407 3.875910376373827
0.6612412412412413 3.847664809238999 3.883734980441145 0.00169214444560255 3.885427124886747 3.882042835995542
0.6621321321321322 3.853916473299726 3.889913633427376 0.001688078978535781 3.891601712405912 3.88822555444884
0.6630230230230231 3.860219065149984 3.896142856831702 0.001683991218048238 3.897826848049751 3.894458865613654
0.6639139139139139 3.866572922352816 3.902422988533891 0.00167988120731376 3.904102869741204 3.900743107326577
0.6648048048048047 3.87297838648356 3.908754370421479 0.001675748990229564 3.910430119411709 3.90707862143125
0.6656956956956956 3.879435803176769 3.915137348441021 0.001671594611425366 3.916808943052447 3.913465753829596
0.6665865865865865 3.885945522178545 3.92157227265016 0.001667418116270154 3.92323969076643 3.91990485453389
0.6674774774774774 3.892507897397259 3.928059497270581 0.001663219550882324 3.929722716821463 3.926396277719699
0.6683683683683683 3.899123286956033 3.934599380741845 0.001658998962137359 3.936258379703983 3.932940381779708
0.6692592592592592 3.905792053264413 3.941192285776101 0.001654756397676957 3.942847042173777 3.939537529378424
0.6701501501501501 3.912514563045086 3.947838579413722 0.001650491905917902 3.94948907131964 3.946188087507804
0.671041041041041 3.919291187413592 3.954538633079892 0.001646205536061131 3.956184838615953 3.952892427543831
0.6719319319319319 3.926122301927563 3.961292822642083 0.001641897338100911 3.962934719980184 3.959650925303982
0.6728228228228228 3.933008286645425 3.968101528468564 0.001637567362834378 3.969739095831399 3.96646396110573
0.6737137137137137 3.939949526184634 3.974965135487854 0.001633215661871038 3.976598351149725 3.973331919825983
0.6746046046046046 3.946946409787387 3.981884033249181 0.001628842287642077 3.983512875536823 3.980255190961539
0.6754954954954955 3.953999331375528 3.988858615983983 0.001624447293410745 3.990483063277394 3.987234168690573
0.6763863863863864 3.961108689618762 3.995889282668424 0.001620030733281714 3.997509313401705 3.994269251935142
0.6772772772772773 3.96827488799515 4.002976437086996 0.00161559266221214 4.004592029749208 4.001360844424784
0.6781681681681682 3.975498334855693 4.010120487897182 0.001611133136020821 4.011731621033203 4.008509354761161
0.6790590590590591 3.982779443490095 4.017321848695229 0.001606652211399803 4.018928500906629 4.015715196483828
0.6799499499499499 3.990118632200122 4.024580938083076 0.001602149945924323 4.026183088029001 4.022978788137152
0.6808408408408408 3.997516324351672 4.031898179736352 0.001597626398063875 4.033495806134415 4.030300553338289
0.6817317317317317 4.00497294846695 4.039274002473642 0.001593081627193281 4.040867084100835 4.037680920846448
0.6826226226226226 4.012488938273712 4.046708840326859 0.001588515693604266 4.048297356020464 4.045120324633255
0.6835135135135135 4.020064732788107 4.054203132612875 0.001583928658515623 4.05578706127139 4.052619203954359
0.6844044044044044 4.027700776386688 4.061757324006393 0.001579320584086445 4.06333664459048 4.060178003422307
0.6852952952952953 4.035397518881084 4.069371864614067 0.001574691533426475 4.070946556147494 4.06779717308064
0.6861861861861862 4.043155415580848 4.077047210049901 0.001570041570609311 4.078617251620511 4.075477168479292
0.6870770770770771 4.050974927399615 4.084783821512002 0.001565370760683674 4.086349192272686 4.083218450751319
0.687967967967968 4.05885652089556 4.092582165860624 0.001560679169686368 4.09414284503031 4.091021486690938
0.6888588588588589 4.066800668380303 4.100442715697623 0.001555966864654428 4.101998682562278 4.098886748832968
0.6897497497497498 4.074807847986762 4.108365949447285 0.001551233913638556 4.109917183360924 4.106814715533647
0.6906406406406407 4.082878543758994 4.116352351438562 0.001546480385715441 4.117898831824277 4.114805871052846
0.6915315315315316 4.091013245724049 4.124402411988814 0.001541706351001962 4.125944118339816 4.122860705637811
0.6924224224224225 4.099212449987228 4.132516627488953 0.001536911880667691 4.134053539369621 4.130979715608285
0.6933133133133134 4.107476658815742 4.140695500490174 0.001532097046949452 4.142227597537123 4.139163403443225
0.6942042042042043 4.115806380727776 4.148939539792188 0.001527261923164872 4.150466801715353 4.147412277869023
0.695095095095095 4.12420213058342 4.157249260533032 0.001522406583727052 4.158771667116759 4.155726853949305
0.6959859859859859 4.132664429670356 4.165625184280487 0.001517531104158241 4.167142715384646 4.164107653176329
0.6968768768768768 4.1411938058055 4.174067839125152 0.0015126355611059 4.175580474686258 4.172555203564047
0.6977677677677677 4.149790793423747 4.182577759775159 0.001507720032356214 4.184085479807516 4.181070039742803
0.6986586586586586 4.158455933675519 4.191155487652631 0.001502784596851041 4.192658272249482 4.18965270305578
0.6995495495495495 4.167189774528296 4.199801570991849 0.001497829334701741 4.201299400326551 4.198303741657147
0.7004404404404404 4.175992870862331 4.208516564939236 0.001492854327206575 4.210009419266442 4.20702371061203
0.7013313313313313 4.184865784575791 4.217301031655114 0.001487859656865756 4.21878889131198 4.215813171998248
0.7022222222222222 4.193809084684041 4.226155540417358 0.001482845407398541 4.227638385824757 4.22467269500996
0.7031131131131131 4.202823347434155 4.235080667726913 0.001477811663759963 4.236558479390673 4.233602856063153
0.704004004004004 4.211909156403124 4.24407699741526 0.001472758512157298 4.245549755927418 4.242604238903103
0.7048948948948949 4.221067102609496 4.253145120753862 0.001467686040068656 4.254612806793931 4.251677434713793
0.7057857857857858 4.230297784629357 4.262285636565598 0.001462594336258934 4.263748230901856 4.260823042229339
0.7066766766766767 4.239601808706148 4.2714991513383 0.001457483490799573 4.2729566348291 4.270041667847501
0.7075675675675676 4.248979788867828 4.280786279340356 0.001452353595086251 4.282238632935442 4.27933392574527
0.7084584584584585 4.258432347044163 4.290147642738476 0.001447204741857263 4.291594847480333 4.288700437996619
0.7093493493493493 4.267960113184408 4.299583871717661 0.001442037025213288 4.301025908742874 4.298141834692448
0.7102402402402402 4.277563725388411 4.309095604603407 0.001436850540636794 4.310532455144044 4.30765875406277
0.7111311311311311 4.287243830018426 4.318683487986183 0.001431645385011043 4.320115133371194 4.317251842601172
0.712022022022022 4.297001081835383 4.328348176848293 0.001426421656641682 4.329774598504934 4.326921755191651
0.7129129129129129 4.30683614412564 4.338090334693081 0.00142117945527648 4.339511514148357 4.336669155237804
0.7138038038038038 4.316749688834427 4.347910633676612 0.001415918882126446 4.349326552558739 4.346494714794486
0.7146946946946947 4.326742396695643 4.35780975474184 0.001410640039887729 4.359220394781728 4.356399114701953
0.7155855855855856 4.336814957371814 4.367788387755319 0.001405343032763208 4.369193730788082 4.366383044722555
0.7164764764764765 4.346968069597423 4.377847231646557 0.001400027966484965 4.379247259613042 4.376447203680073
0.7173673673673674 4.357202441307102 4.387986994549975 0.001394694948337069 4.389381689498313 4.386592299601638
0.7182582582582583 4.367518789803974 4.39820839394966 0.001389344087178874 4.399597738036839 4.396819049862481
0.7191491491491492 4.377917841883594 4.408512156826866 0.001383975493468506 4.409896132320335 4.407128181333397
0.7200400400400401 4.388400333997971 4.418899019810363 0.001378589279287699 4.42027760908965 4.417520430531075
0.720930930930931 4.398967012407631 4.429369729329701 0.00137318555836608 4.430742914888067 4.427996543771335
0.7218218218218219 4.40961863333164 4.439925041771485 0.001367764446106442 4.441292806217591 4.438557277325378
0.7227127127127128 4.420355963117395 4.450565723638639 0.001362326059610994 4.45192804969825 4.449203397579028
0.7236036036036037 4.431179778390209 4.461292551712824 0.001356870517707174 4.462649422230531 4.459935681195117
0.7244944944944945 4.442090866233698 4.472106313220029 0.001351397940974846 4.473457711161004 4.470754915279054
0.7253853853853853 4.453090024346267 4.48300780599942 0.001345908451773822 4.484353714451194 4.481661897547646
0.7262762762762762 4.464178061220601 4.493997838675542 0.001340402174272053 4.495338240849814 4.492657436501269
0.7271671671671671 4.475355796319086 4.50507723083386 0.001334879234473974 4.506412110068333 4.503742351599386
0.728058058058058 4.486624060248296 4.516246813199886 0.001329339760250437 4.517576152960136 4.514917473439636
0.7289489489489489 4.497983694949319 4.527507427821804 0.001323783881368088 4.528831211703172 4.526183643940436
0.7298398398398398 4.509435553874624 4.538859928256759 0.0013182117295208 4.54017813998628 4.537541716527238
0.7307307307307307 4.520980502188912 4.5503051797609 0.001312623438360236 4.55161780319926 4.54899255632254
0.7316216216216216 4.532619416958447 4.561844059483232 0.001307019143528681 4.563151078626761 4.560537040339704
0.7325125125125125 4.544353187345294 4.573477456663358 0.001301398982691149 4.574778855646049 4.572176057680667
0.7334034034034034 4.55618271481206 4.585206272833283 0.00129576309556978 4.586502035928852 4.583910509737713
0.7342942942942943 4.568108913334797 4.597031422023252 0.001290111623977611 4.59832153364723 4.595741310399275
0.7351851851851852 4.580132709604186 4.608953830971823 0.001284444711853968 4.610238275683678 4.607669386259969
0.7360760760760761 4.59225504324084 4.620974439340224 0.001278762505300579 4.622253201845525 4.619695676834923
0.736966966966967 4.604476867020296 4.633094199931095 0.001273065152618261 4.634367265083712 4.631821134778477
0.7378578578578578 4.616799147090958 4.645314078911754 0.001267352804344862 4.646581431716099 4.644046726107408
0.7387487487487487 4.629222863211275 4.657635056042046 0.00126162561329367 4.65889668165534 4.656373430428752
0.7396396396396396 4.641749008960701 4.670058124906949 0.001255883734593649 4.671314008641542 4.668802241172355
0.7405305305305305 4.654378592012925 4.682584293153973 0.00125012732572952 4.683834420479703 4.681334165828244
0.7414214214214214 4.667112634342487 4.695214582735542 0.001244356546583463 4.696458939282126 4.693970226188959
0.7423123123123123 4.679952172493302 4.707950030156424 0.001238571559477937 4.709188601715902 4.706711458596947
0.7432032032032032 4.692898257831153 4.720791686726389 0.001232772529219508 4.722024459255608 4.71955891419717
0.7440940940940941 4.705951956792155 4.733740618818153 0.001226959623143608 4.734967578441297 4.73251365919501
0.744984984984985 4.719114351153685 4.746797908130801 0.001221133011160537 4.748019041141961 4.74557677511964
0.7458758758758759 4.732386538300382 4.759964651958787 0.001215292865803008 4.76117994482459 4.758749359092984
0.7467667667667668 4.745769631505723 4.773241963466669 0.001209439362274265 4.774451402828943 4.772032524104395
0.7476576576576577 4.759264760207238 4.786630971969704 0.00120357267849816 4.787834544648201 4.785427399291206
0.7485485485485486 4.772873070290402 4.800132823220462 0.001197692995170177 4.801330516215632 4.798935130225292
0.7494394394394395 4.786595724387524 4.813748679701598 0.001191800495810024 4.814940480197408 4.812556879205789
0.7503303303303304 4.800433902180337 4.827479720924972 0.001185895366815239 4.828665616291786 4.826293825558157
0.7512212212212213 4.814388800696406 4.841327143737199 0.001179977797517367 4.842507121534716 4.840147165939682
0.7521121121121122 4.828461634632262 4.855292162631883 0.001174047980238088 4.856466210612122 4.854118114651645
0.753003003003003 4.842653636661353 4.869376010068664 0.001168106110348511 4.870544116179013 4.868207903958315
0.7538938938938939 4.856966057773079 4.883579936799198 0.001162152386328808 4.884742089185528 4.882417784412869
0.7547847847847848 4.871400167593983 4.897905212200389 0.001156187009830864 4.899061399210219 4.896749025190558
0.7556756756756756 4.885957254742614 4.91235312461486 0.001150210185741634 4.913503334800602 4.911202914429118
0.7565665665665665 4.900638627163794 4.926924981699073 0.001144222122248789 4.928069203821321 4.925780759576824
0.7574574574574574 4.915445612496931 4.94162211077907 0.001138223030908575 4.942760333809979 4.940483887748162
0.7583483483483483 4.930379558431724 4.956445859214249 0.001132213126715227 4.957578072340964 4.955313646087533
0.7592392392392392 4.945441833088033 4.9713975947692 0.0011261926281726 4.972523787397372 4.970271402141027
0.7601301301301301 4.960633825387333 4.986478705993929 0.001120161757368428 4.987598867751298 4.98535854423656
0.761021021021021 4.975956945454335 5.001690602612638 0.001114120740050082 5.002804723352688 5.000576481872588
0.7619119119119119 4.991412625002276 5.017034715921306 0.001108069805703263 5.018142785727009 5.015926646115603
0.7628028028028028 5.00700231775123 5.032512499194311 0.001102009187633135 5.033614508381945 5.031410490006678
0.7636936936936937 5.022727499835071 5.048125428100287 0.001095939123048262 5.049221367223335 5.047029488977239
0.7645845845845846 5.038589670239162 5.063875001127518 0.001089859853145327 5.064964860980663 5.062785141274373
0.7654754754754755 5.054590351222629 5.079762740019102 0.001083771623200261 5.080846511642302 5.078678968395901
0.7663663663663663 5.070731088777329 5.095790190218121 0.001077674682658744 5.09686786490078 5.094712515535463
0.7672572572572572 5.087013453068856 5.111958921323144 0.001071569285231702 5.113030490608375 5.110887352037912
0.7681481481481481 5.103439038922112 5.128270527554293 0.001065455688993552 5.129335983243287 5.1272050718653
0.769039039039039 5.120009466286085 5.144726628230152 0.001059334156483131 5.145785962386635 5.143667294073668
0.7699299299299299 5.13672638072395 5.161328868255888 0.001053204954809507 5.162382073210697 5.160275663301078
0.7708208208208208 5.15359145391654 5.178078918622793 0.001047068355759635 5.179125986978553 5.177031850267033
0.7717117117117117 5.170606384176786 5.194978476919625 0.00104092463591117 5.196019401555537 5.193937552283714
0.7726026026026026 5.18777289696547 5.21202926785607 0.001034774076748401 5.213064041932818 5.210994493779322
0.7734934934934935 5.205092745439352 5.229233043798616 0.001028616964782663 5.230261660763399 5.228204426833833
0.7743843843843844 5.222567710989892 5.246591585319241 0.001022453591677158 5.247614038910918 5.245569131727564
0.7752752752752753 5.240199603814965 5.264106701757225 0.001016284254375965 5.265122986011601 5.263090417502848
0.7761661661661662 5.257990263489248 5.281780231794484 0.001010109255237609 5.282790341049721 5.280770122539246
0.7770570570570571 5.275941559556081 5.299614044044809 0.00100392890217432 5.300617972946983 5.298610115142634
0.777947947947948 5.294055392134553 5.317610037657349 0.0009977435087955709 5.318607781166144 5.316612294148553
0.7788388388388389 5.312333692537834 5.335770142934836 0.0009915533945573814 5.336761696329393 5.334778589540278
0.7797297297297298 5.330778423902025 5.35409632196688 0.0009853588849178655 5.355081680851798 5.353110963081962
0.7806206206206207 5.349391581847534 5.372590569278791 0.000979160311497628 5.373569729590288 5.371611408967293
0.7815115115115115 5.368175195132267 5.391254912496456 0.0009729580122468161 5.392227870508703 5.39028195448421
0.7824024024024024 5.387131326343102 5.410091413027549 0.0009667523316184675 5.411058165359168 5.409124660695931
0.7832932932932933 5.406262072595112 5.429102166759788 0.0009605436207500521 5.430062710380538 5.428141623139037
0.7841841841841842 5.425569566236 5.448289304776498 0.0009543322376501769 5.449243637014148 5.447334972538848
0.7850750750750751 5.445055975606337 5.467654994090148 0.0009481185473934635 5.468603112637542 5.466706875542755
0.7859659659659659 5.464723505764439 5.487201438394335 0.0009419029223243316 5.488143341316659 5.48625953547201
0.7868568568568568 5.48457439927828 5.506930878834732 0.0009356857422677829 5.507866564576999 5.505995193092464
0.7877477477477477 5.50461093701189 5.526845594799589 0.000929467394748798 5.527775062194338 5.52591612740484
0.7886386386386386 5.524835438930523 5.546947904730385 0.0009232482752225822 5.547871153005608 5.546024656455162
0.7895295295295295 5.545250264947512 5.567240166953172 0.0009170287873115186 5.568157195740484 5.566323138165861
0.7904204204204204 5.565857815767131 5.587724780531302 0.0009108093430550261 5.588635589874356 5.586813971188247
0.7913113113113113 5.586660533762675 5.608404186140107 0.0009045903631681285 5.609308776503275 5.607499595776939
0.7922022022022022 5.607660903883328 5.629280866964277 0.0008983722773119942 5.630179239241589 5.628382494686964
0.7930930930930931 5.628861454566163 5.650357349618523 0.0008921555243749372 5.651249505142898 5.649465194094148
0.793983983983984 5.650264758688238 5.67163620509233 0.0008859405527679848 5.672522145645098 5.670750264539562
0.7948748748748748 5.67187343454232 5.693120049719488 0.0008797278207292909 5.693999777540217 5.692240321898758
0.7957657657657657 5.693690146821211 5.714811546173129 0.000873517796647698 5.715685063969777 5.713938028376481
0.7966566566566566 5.715717607655257 5.736713404487165 0.0008673109593947431 5.73758071544656 5.735846093527771
0.7975475475475475 5.737958577650659 5.7588283831048 0.0008611077986753433 5.759689490903475 5.757967275306124
0.7984384384384384 5.760415866981091 5.781159289955103 0.0008549088153929483 5.782014198770496 5.78030438113971
0.7993293293293293 5.78309233648357 5.803708983558393 0.0008487145220311862 5.804557698080425 5.802860269036362
0.8002202202202202 5.805990898802243 5.826480374161394 0.0008425254430527183 5.827322899604447 5.82563784871834
0.8011111111111111 5.829114519554238 5.849476424903193 0.000836342115316979 5.85031276701851 5.848640082787876
0.802002002002002 5.852466218531134 5.872700153012726 0.0008301650885159443 5.873530318101242 5.87186998792421
0.8028928928928929 5.876049070931785 5.896154631039119 0.0008239949256317927 5.896978625964751 5.895330636113487
0.8037837837837838 5.899866208627266 5.919842988115624 0.0008178322034141998 5.920660820319038 5.91902515591221
0.8046746746746747 5.923920821463959 5.943768411258478 0.0008116775128810417 5.944580088771359 5.942956733745597
0.8055655655655656 5.9482161585996 5.96793414670164 0.0008055314598408096 5.968739678161481 5.967128615241799
0.8064564564564565 5.972755529878953 5.992343501268659 0.0007993946654425722 5.993142895934101 5.991544106603216
0.8073473473473474 5.997542307249653 6.016999843782853 0.0007932677667497462 6.017793111549603 6.016206576016103
0.8082382382382383 6.022579926208067 6.041906606517046 0.0007871514173406762 6.042693757934387 6.041119455099706
0.8091291291291292 6.047871887295891 6.067067286684175 0.000781046287939908 6.067848332972114 6.066286240396235
0.81002002002002 6.073421757644596 6.092485447970108 0.0007749530670784127 6.093260401037186 6.09171049490303
0.8109109109109109 6.099233172543229 6.118164722110086 0.0007688724617845372 6.11893359457187 6.117395849648301
0.8118018018018018 6.125309837065579 6.144108810510203 0.0007628051983104826 6.144871615708514 6.143346005311892
0.8126926926926927 6.151655527751458 6.170321485915499 0.0007567520228908996 6.17107823793839 6.169564733892608
0.8135835835835836 6.178274094310005 6.196806594126169 0.0007507137025404516 6.19755730782871 6.196055880423629
0.8144744744744745 6.205169461409731 6.223568055763537 0.0007446910258883158 6.224312746789425 6.222823364737649
0.8153653653653654 6.23234563048058 6.250609868087496 0.0007386848040536943 6.25134855289155 6.249871183283442
0.8162562562562562 6.25980668159827 6.277936106867179 0.0007326958715629213 6.278668802738742 6.277203410995615
0.8171471471471471 6.287556775420263 6.305550928306627 0.0007267250873114581 6.306277653393939 6.304824203219316
0.818038038038038 6.315600155156787 6.333458571027438 0.0007207733355716248 6.33417934436301 6.332737797691866
0.8189289289289289 6.343941148626485 6.36166335811026 0.0007148415270497175 6.36237819963731 6.36094851658321
0.8198198198198198 6.372584170371297 6.390169699197335 0.0007089305999925336 6.390878629797327 6.389460768597343
0.8207107107107107 6.401533723805926 6.41898209265801 0.0007030415213481872 6.419685134179358 6.418279051136662
0.8216016016016016 6.430794403474991 6.448105127819688 0.0006971752879804533 6.448802303107668 6.447407952531708
0.8224924924924925 6.460370897341285 6.477543487266233 0.0006913329279435057 6.478234820194176 6.476852154338289
0.8233833833833833 6.490267989171244 6.507301949206535 0.0006855155018144706 6.507987464708349 6.50661643370472
0.8242742742742742 6.520490560972767 6.537385389915497 0.0006797241040890944 6.538065114019586 6.536705665811407
0.8251651651651651 6.551043595520341 6.567798786250141 0.0006739598646434875 6.568472746114785 6.567124826385498
0.826056056056056 6.581932178951881 6.598547218243571 0.0006682239502623355 6.599215442193833 6.597878994293309
0.8269469469469469 6.613161503459175 6.629635871779492 0.0006625175662376127 6.63029838934573 6.628973354213254
0.8278378378378378 6.6447368700385 6.66107004135041 0.0006568419580397749 6.661726883308449 6.66041319939237
0.8287287287287287 6.676663691350363 6.692855132902361 0.0006511984130639112 6.693506331315425 6.692203934489297
0.8296196196196196 6.70894749466207 6.72499666676954 0.0006455882624531314 6.725642255031993 6.724351078507087
0.8305105105105105 6.741593924875474 6.757500280701979 0.0006400128830010181 6.75814029358498 6.756860267818978
0.8314014014014014 6.774608747663528 6.790371732989937 0.0006344736991364388 6.791006206689073 6.7897372592908
0.8322922922922923 6.807997852702613 6.823616905688441 0.0006289721849909711 6.824245877873432 6.82298793350345
0.8331831831831832 6.841767257003127 6.857241807945795 0.0006235098665523916 6.857865317812347 6.856618298079242
0.8340740740740741 6.875923108366862 6.89125257944009 0.0006180883239033985 6.891870667763993 6.890634491116187
0.834964964964965 6.910471688920666 6.925655493927597 0.000612709193548854 6.926268203121146 6.925042784734049
0.8358558558558559 6.945419418820478 6.960456962907585 0.0006073741708319311 6.961064337078417 6.959849588736754
0.8367467467467468 6.980772860014198 6.9956635394078 0.0006020850124381873 6.996265624420237 6.995061454395362
0.8376376376376377 7.016538720188898 7.031281921895382 0.0005968435389875153 7.03187876543437 7.030685078356394
0.8385285285285285 7.052723856804924 7.067318958318116 0.000591651637714415 7.06791060995583 7.066727306680401
0.8394194194194194 7.089335281286189 7.10378165028102 0.0005865112652342313 7.104368161546254 7.103195139015786
0.8403103103103103 7.126380163350028 7.140677157363629 0.0005814244503923165 7.141258581814022 7.140095732913236
0.8412012012012012 7.16386583548082 7.178012801583526 0.000576393297195048 7.178589194880721 7.17743640828633
0.8420920920920921 7.201799797550954 7.215796072011956 0.0005714199878138066 7.21636749199977 7.215224652024141
0.842982982982983 7.240189721619217 7.254034629547506 0.0005665067856640569 7.25460113633317 7.253468122761841
0.8438738738738739 7.279043456864713 7.29273631185433 0.0005616560385452687 7.293297967892875 7.292174655815784
0.8447647647647648 7.318369034724 7.331909138471443 0.0005568701818371316 7.33246600865328 7.331352268289606
0.8456556556556557 7.358174674175459 7.371561316100083 0.0005521517417437571 7.372113467841826 7.371009164358339
0.8465465465465465 7.398468787243623 7.411701244076459 0.0005475033385736092 7.412248747415033 7.411153740737886
0.8474374374374374 7.439259984657141 7.452337520037442 0.0005429276900384421 7.45288044772748 7.451794592347403
0.8483283283283283 7.480557081751201 7.493478945787147 0.000538427614563494 7.494017373401711 7.492940518172583
0.8492192192192192 7.522369104540957 7.535134533372879 0.0005340060345863772 7.535668539407465 7.534600527338292
0.8501101101101101 7.564705296045894 7.577313511379112 0.0005296659798275575 7.57784317735894 7.576783845399284
0.851001001001001 7.607575122812264 7.620025331448639 0.0005254105905099421 7.620550742039149 7.61949992085813
0.8518918918918919 7.650988281704102 7.663279675040644 0.0005212431205060994 7.66380091816115 7.662758431920138
0.8527827827827827 7.694954706904326 7.707086460435634 0.0005171669403845428 7.707603627376018 7.706569293495249
0.8536736736736736 7.739484577222676 7.751455849997925 0.0005131855403258685 7.751969035538251 7.750942664457599
0.8545645645645645 7.784588323616546 7.79639825770672 0.0005093025328819848 7.796907560239602 7.795888955173838
0.8554554554554554 7.83027663704938 7.84192435696746 0.0005055216555377439 7.842429878622998 7.841418835311922
0.8563463463463463 7.876560476592793 7.888045088715644 0.0005018467730480235 7.888546935488692 7.887543241942596
0.8572372372372372 7.923451077866559 7.934771669826054 0.0004982818795045381 7.935269951705559 7.934273387946549
0.8581281281281281 7.97095996179543 7.982115601840719 0.0004948311000980281 7.982610432940817 7.981620770740621
0.859019019019019 8.019098943672397 8.030088680029984 0.0004914986925330373 8.030580178722516 8.029597181337451
0.8599099099099099 8.067880142617796 8.078703002801413 0.0004882890480568462 8.079191291849471 8.078214713753356
0.8608008008008008 8.117315991357479 8.127970981472384 0.0004852066920526426 8.128456188164437 8.127485774780331
0.8616916916916917 8.167419246409679 8.177905350422652 0.000482256284168477 8.178387606706821 8.177423094138483
0.8625825825825826 8.218202998659834 8.228519177644376 0.000479442617928753 8.228998620262304 8.228039735026448
0.8634734734734735 8.269680684353403 8.279825875707829 0.0004767706198018847 8.28030264632763 8.279349105088027
0.8643643643643644 8.32186609652878 8.331839213161912 0.0004742453476803702 8.332313458509592 8.331364967814231
0.8652552552552553 8.374773396901958 8.384573326389871 0.0004718719887523406 8.385045198378624 8.384101454401119
0.8661461461461462 8.428417128231104 8.438042731941376 0.0004696558567335413 8.438512387798109 8.437573076084643
0.8670370370370371 8.482812227181824 8.492262339363535 0.0004676023884487877 8.492729941751984 8.491794736975086
0.8679279279279279 8.53797403770902 8.547247464554463 0.0004657171397521325 8.547713181694215 8.546781747414711
0.8688188188188188 8.593918325005774 8.603013843664423 0.000464005780787961 8.603477849445211 8.602549837883634
0.8697097097097097 8.650661290006298 8.659577647570876 0.0004624740906091813 8.660040121661485 8.659115173480266
0.8706006006006006 8.708219584509592 8.716955496955231 0.0004611279511801249 8.717416624906411 8.716494369004051
0.8714914914914915 8.766610326923754 8.775164478010685 0.0004599733407978552 8.775624451351483 8.774704504669888
0.8723823823823824 8.82585111867715 8.834222158812137 0.0004590163269989044 8.834681175139137 8.833763142485138
0.8732732732732733 8.885960061337428 8.894146606380893 0.00045826305901401 8.894604869439908 8.893688343321879
0.8741641641641642 8.946955774448213 8.954956404478905 0.0004577197598629007 8.955414124238768 8.954498684719042
0.8750550550550551 9.008857414129608 9.016670672168985 0.0004573927181910627 9.017128064887176 9.016213279450794
0.875945945945946 9.07168469250891 9.079309083179854 0.0004572882799730052 9.079766371459828 9.078851794899881
0.8768368368368368 9.135457897983599 9.142891886116894 0.0004574128402071313 9.143349298957101 9.142434473276687
0.8777277277277277 9.20019791636831 9.207439925562054 0.0004577728347608313 9.207897698396815 9.206982152727294
0.8786186186186186 9.265926252993054 9.272974664108739 0.0004583747325158424 9.273433038841254 9.272516289376224
0.8795095095095095 9.332665055793711 9.339518205380442 0.0004592250279863738 9.339977430408428 9.339058980352455
0.8804004004004004 9.400437139411665 9.407093318084623 0.0004603302345863841 9.40755364831921 9.406632987850037
0.8812912912912912 9.469266010426296 9.475723461156518 0.0004616968787151741 9.476185158035232 9.475261764277803
0.8821821821821821 9.539175893704368 9.545432810050908 0.0004633314948473383 9.545896141545755 9.544969478556061
0.883073073073073 9.610191759978449 9.616246284243404 0.0004652406217903899 9.616711524865195 9.615781043621613
0.8839639639639639 9.682339354708304 9.688189576006531 0.0004674308002787652 9.68865700680681 9.687722145206251
0.8848548548548548 9.755645228274531 9.761289180530142 0.0004699085720550758 9.761759089102197 9.760819271958086
0.8857457457457457 9.83013676760612 9.835572427459898 0.0004726804805745203 9.836045107940473 9.835099746979322
0.8866366366366366 9.905842229312711 9.911067513932096 0.0004757530734455848 9.911543267005541 9.910591760858651
0.8875275275275275 9.982790774384029 9.987803539188558 0.0004791329067169464 9.988282672095275 9.987324406281841
0.8884184184184184 10.06101250458489 10.06581054086004 0.0004828265510666678 10.06629336741111 10.06532771430898
0.8893093093093093 10.14053850059383 10.14511953301296 0.0004868405999600082 10.14560637361292 10.144632692413
0.8902002002002002 10.22140086203618 10.22576254605988 0.0004911816797886762 10.22625372773967 10.2252713643801
0.8910910910910911 10.30363274947575 10.30777266864129 0.0004958564619993275 10.30826852510329 10.30727681217929
0.891981981981982 10.38726842850569 10.39118409159283 0.0005008716771836084 10.39168496327002 10.39068321991565
0.8928728728728729 10.47234331605473 10.47603215412036 0.0005062341310909792 10.47653838825145 10.47552591998927
0.8937637637637638 10.5588940290303 10.56235339231282 0.0005119507224897785 10.56286534303531 10.56184144159033
0.8946546546546547 10.64695843545802 10.65018559013229 0.0005180284628096729 10.6507036185951 10.64966756166948
0.8955455455455456 10.73657570824021 10.73956783302978 0.0005244744974606056 10.74009230752724 10.73904335853232
0.8964364364364364 10.82778638172465 10.83054056434586 0.0005312961287297191 10.83107186047459 10.83000926821713
0.8973273273273273 10.92063241121882 10.92314564466605 0.0005385008401471591 10.9236841455062 10.92260714382591
0.8982182182182182 11.01515723566509 11.01742641431304 0.0005460963222080774 11.01797251063524 11.01688031799083
0.8991091091091091 11.11140584364499 11.11342775917076 0.000554090499341501 11.1139818496701 11.11287366867142
0.9 11.2094248429444 11.21119618004912 0.000562491558022773 11.21175867160714 11.2106336884911
0.90002002002002 11.2116482269316 11.21433105184208 0.0002812777897362008 11.21461232963182 11.21404977405235
0.9009109109109109 11.31152735580686 11.3140458187134 0.000276102318524793 11.31432192103193 11.31376971639488
0.9018018018018018 11.41327639268378 11.41563059716798 0.0002709429381544831 11.41590154010614 11.41535965422983
0.9026926926926927 11.5169473018896 11.51913736267639 0.0002658000540521791 11.51940316273044 11.51887156262234
0.9035835835835836 11.62259398745108 11.62462003067489 0.000260674084116089 11.62488070475901 11.62435935659078
0.9044744744744745 11.73027238424338 11.7321345477221 0.0002555654595307744 11.73239011318164 11.73187898226257
0.9053653653653654 11.84004055432197 11.84173898783753 0.0002504746256650832 11.84198946246319 11.84148851321186
0.9062562562562563 11.95195878877267 11.95349365436828 0.0002454020430511408 11.95373905641133 11.95324825232523
0.9071471471471472 12.06608971547982 12.06746118775761 0.0002403481884619181 12.06770153594607 12.06722083956915
0.9080380380380381 12.18249841318848 12.18370667961751 0.0002353135560956239 12.1839419931736 12.18347136606141
0.908928928928929 12.30125253229369 12.30229779353929 0.0002302986588796569 12.30252809219816 12.30206749488041
0.9098198198198199 12.42242242286579 12.42330489311099 0.000225304029911701 12.4235301971409 12.42307958908108


==> plot_data/thermal_sigma_mc_comparison.dat <==
z MC_Mean MC_Std MC_Mean_plus_Std MC_Mean_minus_Std
0.1 11.74510354482231 0.2046393555859121 11.94974290040822 11.5404641892364
0.125 9.32708882650307 0.2135918627088229 9.540680689211893 9.113496963794248
0.15 7.777222909755907 0.2248191870658376 8.002042096821745 7.55240372269007
0.175 6.695268153684693 0.2345661169173014 6.929834270601995 6.460702036767391
0.2 5.912634962011075 0.2425194602485189 6.155154422259594 5.670115501762556
0.225 5.311913524274003 0.2488978911399286 5.560811415413931 5.063015633134074
0.25 4.845159818612955 0.2578186185882949 5.10297843720125 4.58734120002466
0.275 4.477660788659104 0.2598753615430733 4.737536150202178 4.217785427116031
0.3 4.181939341430122 0.2708846818179497 4.452824023248072 3.911054659612172
0.325 3.944484495396931 0.2783494060848624 4.222833901481794 3.666135089312069
0.35 3.764175770956085 0.2844356277698563 4.048611398725942 3.479740143186229
0.375 3.617777237910501 0.2881175082719755 3.905894746182477 3.329659729638526
0.4 3.499763980425365 0.2887280130915205 3.788491993516885 3.211035967333844
0.425 3.415533785392716 0.2920004811417533 3.707534266534469 3.123533304250963
0.45 3.351905749535233 0.2960961535395485 3.648001903074782 3.055809595995685
0.475 3.31973776474623 0.3100100822287487 3.629747846974979 3.009727682517481
0.5 3.311604420587241 0.3184507097926557 3.630055130379896 2.993153710794585
0.525 3.31973776474623 0.3100100822287487 3.629747846974979 3.009727682517481
0.55 3.351905749535233 0.2960961535395485 3.648001903074782 3.055809595995685
0.575 3.415533785392716 0.2920004811417533 3.707534266534469 3.123533304250963
0.6 3.499763980425365 0.2887280130915205 3.788491993516885 3.211035967333844
0.625 3.617777237910501 0.2881175082719755 3.905894746182477 3.329659729638526
0.65 3.764175770956085 0.2844356277698563 4.048611398725942 3.479740143186229
0.675 3.944484495396931 0.2783494060848624 4.222833901481794 3.666135089312069
0.7 4.181939341430122 0.2708846818179497 4.452824023248072 3.911054659612172
0.725 4.477660788659104 0.2598753615430733 4.737536150202178 4.217785427116031
0.75 4.845159818612955 0.2578186185882949 5.10297843720125 4.58734120002466
0.775 5.311913524274003 0.2488978911399286 5.560811415413931 5.063015633134074
0.8 5.912634962011075 0.2425194602485189 6.155154422259594 5.670115501762556
0.825 6.695268153684693 0.2345661169173014 6.929834270601995 6.460702036767391
0.85 7.777222909755907 0.2248191870658376 8.002042096821745 7.55240372269007
0.875 9.32708882650307 0.2135918627088229 9.540680689211893 9.113496963794248
0.9 11.74510354482231 0.2046393555859121 11.94974290040822 11.5404641892364

